Determination of Pareto exponents in economic models driven by Markov multiplicative processes

This article contains new tools for studying the shape of the stationary distribution of sizes in a dynamic economic system in which units experience random multiplicative shocks and are occasionally reset. Each unit has a Markov-switching type which influences their growth rate and reset probability. We show that the size distribution has a Pareto upper tail, with exponent equal to the unique positive solution to an equation involving the spectral radius of a certain matrix-valued function. Under a non-lattice condition on growth rates, an eigenvector associated with the Pareto exponent provides the distribution of types in the upper tail of the size distribution.

==> EssentialMGF.txt <==
-1.75000000000000	2.65709974879855
-1.74900000000000	2.65495106920611
-1.74800000000000	2.65280423116310
-1.74700000000000	2.65065923305712
-1.74600000000000	2.64851607327720
-1.74500000000000	2.64637475021383
-1.74400000000000	2.64423526225892
-1.74300000000000	2.64209760780585
-1.74200000000000	2.63996178524938
-1.74100000000000	2.63782779298575
-1.74000000000000	2.63569562941263
-1.73900000000000	2.63356529292911
-1.73800000000000	2.63143678193570
-1.73700000000000	2.62931009483438
-1.73600000000000	2.62718523002851
-1.73500000000000	2.62506218592291
-1.73400000000000	2.62294096092380
-1.73300000000000	2.62082155343886
-1.73200000000000	2.61870396187717
-1.73100000000000	2.61658818464922
-1.73000000000000	2.61447422016695
-1.72900000000000	2.61236206684370
-1.72800000000000	2.61025172309423
-1.72700000000000	2.60814318733472
-1.72600000000000	2.60603645798277
-1.72500000000000	2.60393153345739
-1.72400000000000	2.60182841217900
-1.72300000000000	2.59972709256942
-1.72200000000000	2.59762757305192
-1.72100000000000	2.59552985205114
-1.72000000000000	2.59343392799315
-1.71900000000000	2.59133979930540
-1.71800000000000	2.58924746441678
-1.71700000000000	2.58715692175757
-1.71600000000000	2.58506816975944
-1.71500000000000	2.58298120685547
-1.71400000000000	2.58089603148015
-1.71300000000000	2.57881264206936
-1.71200000000000	2.57673103706038
-1.71100000000000	2.57465121489189
-1.71000000000000	2.57257317400394
-1.70900000000000	2.57049691283802
-1.70800000000000	2.56842242983698
-1.70700000000000	2.56634972344506
-1.70600000000000	2.56427879210791
-1.70500000000000	2.56220963427255
-1.70400000000000	2.56014224838740
-1.70300000000000	2.55807663290227
-1.70200000000000	2.55601278626833
-1.70100000000000	2.55395070693816
-1.70000000000000	2.55189039336572
-1.69900000000000	2.54983184400633
-1.69800000000000	2.54777505731673
-1.69700000000000	2.54572003175499
-1.69600000000000	2.54366676578060
-1.69500000000000	2.54161525785440
-1.69400000000000	2.53956550643862
-1.69300000000000	2.53751750999685
-1.69200000000000	2.53547126699406
-1.69100000000000	2.53342677589661
-1.69000000000000	2.53138403517219
-1.68900000000000	2.52934304328990
-1.68800000000000	2.52730379872018
-1.68700000000000	2.52526629993485
-1.68600000000000	2.52323054540708
-1.68500000000000	2.52119653361143
-1.68400000000000	2.51916426302381
-1.68300000000000	2.51713373212147
-1.68200000000000	2.51510493938307
-1.68100000000000	2.51307788328857
-1.68000000000000	2.51105256231934
-1.67900000000000	2.50902897495807
-1.67800000000000	2.50700711968882
-1.67700000000000	2.50498699499702
-1.67600000000000	2.50296859936943
-1.67500000000000	2.50095193129415
-1.67400000000000	2.49893698926068
-1.67300000000000	2.49692377175982
-1.67200000000000	2.49491227728374
-1.67100000000000	2.49290250432596
-1.67000000000000	2.49089445138134
-1.66900000000000	2.48888811694607
-1.66800000000000	2.48688349951772
-1.66700000000000	2.48488059759517
-1.66600000000000	2.48287940967865
-1.66500000000000	2.48087993426973
-1.66400000000000	2.47888216987132
-1.66300000000000	2.47688611498767
-1.66200000000000	2.47489176812436
-1.66100000000000	2.47289912778831
-1.66000000000000	2.47090819248776
-1.65900000000000	2.46891896073231
-1.65800000000000	2.46693143103287
-1.65700000000000	2.46494560190168
-1.65600000000000	2.46296147185232
-1.65500000000000	2.46097903939969
-1.65400000000000	2.45899830306001
-1.65300000000000	2.45701926135085
-1.65200000000000	2.45504191279107
-1.65100000000000	2.45306625590088
-1.65000000000000	2.45109228920181
-1.64900000000000	2.44912001121668
-1.64800000000000	2.44714942046967
-1.64700000000000	2.44518051548626
-1.64600000000000	2.44321329479324
-1.64500000000000	2.44124775691873
-1.64400000000000	2.43928390039215
-1.64300000000000	2.43732172374425
-1.64200000000000	2.43536122550707
-1.64100000000000	2.43340240421398
-1.64000000000000	2.43144525839966
-1.63900000000000	2.42948978660009
-1.63800000000000	2.42753598735255
-1.63700000000000	2.42558385919565
-1.63600000000000	2.42363340066929
-1.63500000000000	2.42168461031466
-1.63400000000000	2.41973748667429
-1.63300000000000	2.41779202829197
-1.63200000000000	2.41584823371283
-1.63100000000000	2.41390610148326
-1.63000000000000	2.41196563015098
-1.62900000000000	2.41002681826500
-1.62800000000000	2.40808966437560
-1.62700000000000	2.40615416703439
-1.62600000000000	2.40422032479426
-1.62500000000000	2.40228813620938
-1.62400000000000	2.40035759983523
-1.62300000000000	2.39842871422857
-1.62200000000000	2.39650147794745
-1.62100000000000	2.39457588955120
-1.62000000000000	2.39265194760046
-1.61900000000000	2.39072965065712
-1.61800000000000	2.38880899728439
-1.61700000000000	2.38688998604675
-1.61600000000000	2.38497261550994
-1.61500000000000	2.38305688424101
-1.61400000000000	2.38114279080828
-1.61300000000000	2.37923033378134
-1.61200000000000	2.37731951173107
-1.61100000000000	2.37541032322962
-1.61000000000000	2.37350276685042
-1.60900000000000	2.37159684116816
-1.60800000000000	2.36969254475881
-1.60700000000000	2.36778987619962
-1.60600000000000	2.36588883406910
-1.60500000000000	2.36398941694703
-1.60400000000000	2.36209162341447
-1.60300000000000	2.36019545205373
-1.60200000000000	2.35830090144839
-1.60100000000000	2.35640797018330
-1.60000000000000	2.35451665684458
-1.59900000000000	2.35262696001959
-1.59800000000000	2.35073887829697
-1.59700000000000	2.34885241026662
-1.59600000000000	2.34696755451968
-1.59500000000000	2.34508430964857
-1.59400000000000	2.34320267424697
-1.59300000000000	2.34132264690978
-1.59200000000000	2.33944422623319
-1.59100000000000	2.33756741081463
-1.59000000000000	2.33569219925278
-1.58900000000000	2.33381859014758
-1.58800000000000	2.33194658210021
-1.58700000000000	2.33007617371310
-1.58600000000000	2.32820736358995
-1.58500000000000	2.32634015033565
-1.58400000000000	2.32447453255641
-1.58300000000000	2.32261050885962
-1.58200000000000	2.32074807785395
-1.58100000000000	2.31888723814930
-1.58000000000000	2.31702798835682
-1.57900000000000	2.31517032708888
-1.57800000000000	2.31331425295911
-1.57700000000000	2.31145976458236
-1.57600000000000	2.30960686057473
-1.57500000000000	2.30775553955355
-1.57400000000000	2.30590580013739
-1.57300000000000	2.30405764094604
-1.57200000000000	2.30221106060053
-1.57100000000000	2.30036605772312
-1.57000000000000	2.29852263093730
-1.56900000000000	2.29668077886779
-1.56800000000000	2.29484050014054
-1.56700000000000	2.29300179338272
-1.56600000000000	2.29116465722273
-1.56500000000000	2.28932909029018
-1.56400000000000	2.28749509121593
-1.56300000000000	2.28566265863204
-1.56200000000000	2.28383179117181
-1.56100000000000	2.28200248746973
-1.56000000000000	2.28017474616154
-1.55900000000000	2.27834856588418
-1.55800000000000	2.27652394527581
-1.55700000000000	2.27470088297581
-1.55600000000000	2.27287937762476
-1.55500000000000	2.27105942786448
-1.55400000000000	2.26924103233798
-1.55300000000000	2.26742418968949
-1.55200000000000	2.26560889856444
-1.55100000000000	2.26379515760948
-1.55000000000000	2.26198296547246
-1.54900000000000	2.26017232080245
-1.54800000000000	2.25836322224971
-1.54700000000000	2.25655566846571
-1.54600000000000	2.25474965810313
-1.54500000000000	2.25294518981585
-1.54400000000000	2.25114226225893
-1.54300000000000	2.24934087408867
-1.54200000000000	2.24754102396253
-1.54100000000000	2.24574271053919
-1.54000000000000	2.24394593247853
-1.53900000000000	2.24215068844161
-1.53800000000000	2.24035697709071
-1.53700000000000	2.23856479708926
-1.53600000000000	2.23677414710193
-1.53500000000000	2.23498502579455
-1.53400000000000	2.23319743183416
-1.53300000000000	2.23141136388897
-1.53200000000000	2.22962682062841
-1.53100000000000	2.22784380072305
-1.53000000000000	2.22606230284470
-1.52900000000000	2.22428232566630
-1.52800000000000	2.22250386786203
-1.52700000000000	2.22072692810721
-1.52600000000000	2.21895150507836
-1.52500000000000	2.21717759745318
-1.52400000000000	2.21540520391054
-1.52300000000000	2.21363432313051
-1.52200000000000	2.21186495379432
-1.52100000000000	2.21009709458438
-1.52000000000000	2.20833074418428
-1.51900000000000	2.20656590127878
-1.51800000000000	2.20480256455381
-1.51700000000000	2.20304073269648
-1.51600000000000	2.20128040439507
-1.51500000000000	2.19952157833904
-1.51400000000000	2.19776425321899
-1.51300000000000	2.19600842772672
-1.51200000000000	2.19425410055518
-1.51100000000000	2.19250127039849
-1.51000000000000	2.19074993595193
-1.50900000000000	2.18900009591196
-1.50800000000000	2.18725174897618
-1.50700000000000	2.18550489384337
-1.50600000000000	2.18375952921347
-1.50500000000000	2.18201565378757
-1.50400000000000	2.18027326626793
-1.50300000000000	2.17853236535795
-1.50200000000000	2.17679294976220
-1.50100000000000	2.17505501818642
-1.50000000000000	2.17331856933747
-1.49900000000000	2.17158360192339
-1.49800000000000	2.16985011465336
-1.49700000000000	2.16811810623772
-1.49600000000000	2.16638757538796
-1.49500000000000	2.16465852081671
-1.49400000000000	2.16293094123776
-1.49300000000000	2.16120483536604
-1.49200000000000	2.15948020191763
-1.49100000000000	2.15775703960975
-1.49000000000000	2.15603534716077
-1.48900000000000	2.15431512329020
-1.48800000000000	2.15259636671869
-1.48700000000000	2.15087907616805
-1.48600000000000	2.14916325036120
-1.48500000000000	2.14744888802222
-1.48400000000000	2.14573598787632
-1.48300000000000	2.14402454864985
-1.48200000000000	2.14231456907030
-1.48100000000000	2.14060604786628
-1.48000000000000	2.13889898376756
-1.47900000000000	2.13719337550501
-1.47800000000000	2.13548922181066
-1.47700000000000	2.13378652141767
-1.47600000000000	2.13208527306030
-1.47500000000000	2.13038547547398
-1.47400000000000	2.12868712739523
-1.47300000000000	2.12699022756172
-1.47200000000000	2.12529477471225
-1.47100000000000	2.12360076758672
-1.47000000000000	2.12190820492618
-1.46900000000000	2.12021708547279
-1.46800000000000	2.11852740796984
-1.46700000000000	2.11683917116172
-1.46600000000000	2.11515237379397
-1.46500000000000	2.11346701461322
-1.46400000000000	2.11178309236724
-1.46300000000000	2.11010060580491
-1.46200000000000	2.10841955367622
-1.46100000000000	2.10673993473228
-1.46000000000000	2.10506174772531
-1.45900000000000	2.10338499140865
-1.45800000000000	2.10170966453675
-1.45700000000000	2.10003576586516
-1.45600000000000	2.09836329415056
-1.45500000000000	2.09669224815071
-1.45400000000000	2.09502262662451
-1.45300000000000	2.09335442833195
-1.45200000000000	2.09168765203412
-1.45100000000000	2.09002229649322
-1.45000000000000	2.08835836047257
-1.44900000000000	2.08669584273657
-1.44800000000000	2.08503474205074
-1.44700000000000	2.08337505718168
-1.44600000000000	2.08171678689711
-1.44500000000000	2.08005992996584
-1.44400000000000	2.07840448515777
-1.44300000000000	2.07675045124391
-1.44200000000000	2.07509782699637
-1.44100000000000	2.07344661118834
-1.44000000000000	2.07179680259411
-1.43900000000000	2.07014839998907
-1.43800000000000	2.06850140214969
-1.43700000000000	2.06685580785354
-1.43600000000000	2.06521161587926
-1.43500000000000	2.06356882500662
-1.43400000000000	2.06192743401645
-1.43300000000000	2.06028744169065
-1.43200000000000	2.05864884681226
-1.43100000000000	2.05701164816534
-1.43000000000000	2.05537584453508
-1.42900000000000	2.05374143470775
-1.42800000000000	2.05210841747068
-1.42700000000000	2.05047679161230
-1.42600000000000	2.04884655592211
-1.42500000000000	2.04721770919068
-1.42400000000000	2.04559025020970
-1.42300000000000	2.04396417777189
-1.42200000000000	2.04233949067106
-1.42100000000000	2.04071618770212
-1.42000000000000	2.03909426766102
-1.41900000000000	2.03747372934480
-1.41800000000000	2.03585457155157
-1.41700000000000	2.03423679308053
-1.41600000000000	2.03262039273191
-1.41500000000000	2.03100536930705
-1.41400000000000	2.02939172160833
-1.41300000000000	2.02777944843922
-1.41200000000000	2.02616854860424
-1.41100000000000	2.02455902090898
-1.41000000000000	2.02295086416011
-1.40900000000000	2.02134407716533
-1.40800000000000	2.01973865873345
-1.40700000000000	2.01813460767430
-1.40600000000000	2.01653192279878
-1.40500000000000	2.01493060291888
-1.40400000000000	2.01333064684761
-1.40300000000000	2.01173205339905
-1.40200000000000	2.01013482138836
-1.40100000000000	2.00853894963173
-1.40000000000000	2.00694443694641
-1.39900000000000	2.00535128215070
-1.39800000000000	2.00375948406399
-1.39700000000000	2.00216904150666
-1.39600000000000	2.00057995330020
-1.39500000000000	1.99899221826712
-1.39400000000000	1.99740583523098
-1.39300000000000	1.99582080301639
-1.39200000000000	1.99423712044903
-1.39100000000000	1.99265478635560
-1.39000000000000	1.99107379956386
-1.38900000000000	1.98949415890260
-1.38800000000000	1.98791586320167
-1.38700000000000	1.98633891129196
-1.38600000000000	1.98476330200540
-1.38500000000000	1.98318903417496
-1.38400000000000	1.98161610663464
-1.38300000000000	1.98004451821951
-1.38200000000000	1.97847426776564
-1.38100000000000	1.97690535411017
-1.38000000000000	1.97533777609126
-1.37900000000000	1.97377153254811
-1.37800000000000	1.97220662232094
-1.37700000000000	1.97064304425104
-1.37600000000000	1.96908079718069
-1.37500000000000	1.96751987995324
-1.37400000000000	1.96596029141303
-1.37300000000000	1.96440203040548
-1.37200000000000	1.96284509577699
-1.37100000000000	1.96128948637502
-1.37000000000000	1.95973520104805
-1.36900000000000	1.95818223864557
-1.36800000000000	1.95663059801813
-1.36700000000000	1.95508027801728
-1.36600000000000	1.95353127749558
-1.36500000000000	1.95198359530665
-1.36400000000000	1.95043723030511
-1.36300000000000	1.94889218134659
-1.36200000000000	1.94734844728777
-1.36100000000000	1.94580602698632
-1.36000000000000	1.94426491930095
-1.35900000000000	1.94272512309137
-1.35800000000000	1.94118663721831
-1.35700000000000	1.93964946054353
-1.35600000000000	1.93811359192979
-1.35500000000000	1.93657903024086
-1.35400000000000	1.93504577434155
-1.35300000000000	1.93351382309763
-1.35200000000000	1.93198317537594
-1.35100000000000	1.93045383004430
-1.35000000000000	1.92892578597153
-1.34900000000000	1.92739904202747
-1.34800000000000	1.92587359708298
-1.34700000000000	1.92434945000989
-1.34600000000000	1.92282659968109
-1.34500000000000	1.92130504497042
-1.34400000000000	1.91978478475275
-1.34300000000000	1.91826581790395
-1.34200000000000	1.91674814330090
-1.34100000000000	1.91523175982147
-1.34000000000000	1.91371666634452
-1.33900000000000	1.91220286174993
-1.33800000000000	1.91069034491857
-1.33700000000000	1.90917911473231
-1.33600000000000	1.90766917007401
-1.33500000000000	1.90616050982753
-1.33400000000000	1.90465313287772
-1.33300000000000	1.90314703811042
-1.33200000000000	1.90164222441249
-1.33100000000000	1.90013869067175
-1.33000000000000	1.89863643577702
-1.32900000000000	1.89713545861812
-1.32800000000000	1.89563575808586
-1.32700000000000	1.89413733307202
-1.32600000000000	1.89264018246937
-1.32500000000000	1.89114430517169
-1.32400000000000	1.88964970007373
-1.32300000000000	1.88815636607123
-1.32200000000000	1.88666430206089
-1.32100000000000	1.88517350694044
-1.32000000000000	1.88368397960854
-1.31900000000000	1.88219571896488
-1.31800000000000	1.88070872391009
-1.31700000000000	1.87922299334580
-1.31600000000000	1.87773852617462
-1.31500000000000	1.87625532130013
-1.31400000000000	1.87477337762689
-1.31300000000000	1.87329269406044
-1.31200000000000	1.87181326950730
-1.31100000000000	1.87033510287493
-1.31000000000000	1.86885819307181
-1.30900000000000	1.86738253900737
-1.30800000000000	1.86590813959201
-1.30700000000000	1.86443499373711
-1.30600000000000	1.86296310035500
-1.30500000000000	1.86149245835901
-1.30400000000000	1.86002306666342
-1.30300000000000	1.85855492418347
-1.30200000000000	1.85708802983538
-1.30100000000000	1.85562238253633
-1.30000000000000	1.85415798120447
-1.29900000000000	1.85269482475891
-1.29800000000000	1.85123291211972
-1.29700000000000	1.84977224220794
-1.29600000000000	1.84831281394557
-1.29500000000000	1.84685462625555
-1.29400000000000	1.84539767806181
-1.29300000000000	1.84394196828923
-1.29200000000000	1.84248749586363
-1.29100000000000	1.84103425971181
-1.29000000000000	1.83958225876151
-1.28900000000000	1.83813149194144
-1.28800000000000	1.83668195818126
-1.28700000000000	1.83523365641156
-1.28600000000000	1.83378658556392
-1.28500000000000	1.83234074457085
-1.28400000000000	1.83089613236581
-1.28300000000000	1.82945274788323
-1.28200000000000	1.82801059005846
-1.28100000000000	1.82656965782782
-1.28000000000000	1.82512995012857
-1.27900000000000	1.82369146589892
-1.27800000000000	1.82225420407803
-1.27700000000000	1.82081816360598
-1.27600000000000	1.81938334342383
-1.27500000000000	1.81794974247357
-1.27400000000000	1.81651735969812
-1.27300000000000	1.81508619404135
-1.27200000000000	1.81365624444807
-1.27100000000000	1.81222750986404
-1.27000000000000	1.81079998923595
-1.26900000000000	1.80937368151143
-1.26800000000000	1.80794858563904
-1.26700000000000	1.80652470056829
-1.26600000000000	1.80510202524961
-1.26500000000000	1.80368055863439
-1.26400000000000	1.80226029967493
-1.26300000000000	1.80084124732446
-1.26200000000000	1.79942340053718
-1.26100000000000	1.79800675826818
-1.26000000000000	1.79659131947349
-1.25900000000000	1.79517708311010
-1.25800000000000	1.79376404813588
-1.25700000000000	1.79235221350968
-1.25600000000000	1.79094157819123
-1.25500000000000	1.78953214114121
-1.25400000000000	1.78812390132124
-1.25300000000000	1.78671685769384
-1.25200000000000	1.78531100922245
-1.25100000000000	1.78390635487147
-1.25000000000000	1.78250289360619
-1.24900000000000	1.78110062439283
-1.24800000000000	1.77969954619853
-1.24700000000000	1.77829965799135
-1.24600000000000	1.77690095874027
-1.24500000000000	1.77550344741520
-1.24400000000000	1.77410712298695
-1.24300000000000	1.77271198442725
-1.24200000000000	1.77131803070876
-1.24100000000000	1.76992526080503
-1.24000000000000	1.76853367369056
-1.23900000000000	1.76714326834072
-1.23800000000000	1.76575404373182
-1.23700000000000	1.76436599884109
-1.23600000000000	1.76297913264665
-1.23500000000000	1.76159344412753
-1.23400000000000	1.76020893226369
-1.23300000000000	1.75882559603598
-1.23200000000000	1.75744343442617
-1.23100000000000	1.75606244641692
-1.23000000000000	1.75468263099181
-1.22900000000000	1.75330398713533
-1.22800000000000	1.75192651383286
-1.22700000000000	1.75055021007069
-1.22600000000000	1.74917507483602
-1.22500000000000	1.74780110711694
-1.22400000000000	1.74642830590244
-1.22300000000000	1.74505667018243
-1.22200000000000	1.74368619894770
-1.22100000000000	1.74231689118995
-1.22000000000000	1.74094874590177
-1.21900000000000	1.73958176207666
-1.21800000000000	1.73821593870899
-1.21700000000000	1.73685127479406
-1.21600000000000	1.73548776932803
-1.21500000000000	1.73412542130799
-1.21400000000000	1.73276422973190
-1.21300000000000	1.73140419359861
-1.21200000000000	1.73004531190788
-1.21100000000000	1.72868758366035
-1.21000000000000	1.72733100785754
-1.20900000000000	1.72597558350188
-1.20800000000000	1.72462130959667
-1.20700000000000	1.72326818514610
-1.20600000000000	1.72191620915528
-1.20500000000000	1.72056538063015
-1.20400000000000	1.71921569857758
-1.20300000000000	1.71786716200530
-1.20200000000000	1.71651976992194
-1.20100000000000	1.71517352133700
-1.20000000000000	1.71382841526086
-1.19900000000000	1.71248445070480
-1.19800000000000	1.71114162668097
-1.19700000000000	1.70979994220240
-1.19600000000000	1.70845939628298
-1.19500000000000	1.70711998793752
-1.19400000000000	1.70578171618167
-1.19300000000000	1.70444458003197
-1.19200000000000	1.70310857850584
-1.19100000000000	1.70177371062157
-1.19000000000000	1.70043997539832
-1.18900000000000	1.69910737185614
-1.18800000000000	1.69777589901594
-1.18700000000000	1.69644555589949
-1.18600000000000	1.69511634152946
-1.18500000000000	1.69378825492937
-1.18400000000000	1.69246129512361
-1.18300000000000	1.69113546113744
-1.18200000000000	1.68981075199701
-1.18100000000000	1.68848716672930
-1.18000000000000	1.68716470436219
-1.17900000000000	1.68584336392440
-1.17800000000000	1.68452314444553
-1.17700000000000	1.68320404495604
-1.17600000000000	1.68188606448725
-1.17500000000000	1.68056920207136
-1.17400000000000	1.67925345674140
-1.17300000000000	1.67793882753128
-1.17200000000000	1.67662531347579
-1.17100000000000	1.67531291361054
-1.17000000000000	1.67400162697202
-1.16900000000000	1.67269145259758
-1.16800000000000	1.67138238952542
-1.16700000000000	1.67007443679461
-1.16600000000000	1.66876759344505
-1.16500000000000	1.66746185851752
-1.16400000000000	1.66615723105363
-1.16300000000000	1.66485371009588
-1.16200000000000	1.66355129468759
-1.16100000000000	1.66224998387294
-1.16000000000000	1.66094977669697
-1.15900000000000	1.65965067220555
-1.15800000000000	1.65835266944543
-1.15700000000000	1.65705576746418
-1.15600000000000	1.65575996531024
-1.15500000000000	1.65446526203289
-1.15400000000000	1.65317165668224
-1.15300000000000	1.65187914830927
-1.15200000000000	1.65058773596580
-1.15100000000000	1.64929741870447
-1.15000000000000	1.64800819557881
-1.14900000000000	1.64672006564315
-1.14800000000000	1.64543302795268
-1.14700000000000	1.64414708156344
-1.14600000000000	1.64286222553228
-1.14500000000000	1.64157845891692
-1.14400000000000	1.64029578077592
-1.14300000000000	1.63901419016865
-1.14200000000000	1.63773368615534
-1.14100000000000	1.63645426779706
-1.14000000000000	1.63517593415570
-1.13900000000000	1.63389868429399
-1.13800000000000	1.63262251727551
-1.13700000000000	1.63134743216465
-1.13600000000000	1.63007342802664
-1.13500000000000	1.62880050392756
-1.13400000000000	1.62752865893431
-1.13300000000000	1.62625789211460
-1.13200000000000	1.62498820253701
-1.13100000000000	1.62371958927092
-1.13000000000000	1.62245205138655
-1.12900000000000	1.62118558795494
-1.12800000000000	1.61992019804797
-1.12700000000000	1.61865588073833
-1.12600000000000	1.61739263509956
-1.12500000000000	1.61613046020599
-1.12400000000000	1.61486935513281
-1.12300000000000	1.61360931895601
-1.12200000000000	1.61235035075241
-1.12100000000000	1.61109244959965
-1.12000000000000	1.60983561457619
-1.11900000000000	1.60857984476133
-1.11800000000000	1.60732513923516
-1.11700000000000	1.60607149707861
-1.11600000000000	1.60481891737341
-1.11500000000000	1.60356739920213
-1.11400000000000	1.60231694164814
-1.11300000000000	1.60106754379564
-1.11200000000000	1.59981920472963
-1.11100000000000	1.59857192353592
-1.11000000000000	1.59732569930117
-1.10900000000000	1.59608053111281
-1.10800000000000	1.59483641805912
-1.10700000000000	1.59359335922915
-1.10600000000000	1.59235135371280
-1.10500000000000	1.59111040060076
-1.10400000000000	1.58987049898455
-1.10300000000000	1.58863164795645
-1.10200000000000	1.58739384660961
-1.10100000000000	1.58615709403795
-1.10000000000000	1.58492138933621
-1.09900000000000	1.58368673159992
-1.09800000000000	1.58245311992544
-1.09700000000000	1.58122055340992
-1.09600000000000	1.57998903115131
-1.09500000000000	1.57875855224836
-1.09400000000000	1.57752911580065
-1.09300000000000	1.57630072090854
-1.09200000000000	1.57507336667319
-1.09100000000000	1.57384705219655
-1.09000000000000	1.57262177658141
-1.08900000000000	1.57139753893131
-1.08800000000000	1.57017433835062
-1.08700000000000	1.56895217394451
-1.08600000000000	1.56773104481891
-1.08500000000000	1.56651095008059
-1.08400000000000	1.56529188883709
-1.08300000000000	1.56407386019676
-1.08200000000000	1.56285686326872
-1.08100000000000	1.56164089716290
-1.08000000000000	1.56042596099003
-1.07900000000000	1.55921205386162
-1.07800000000000	1.55799917488996
-1.07700000000000	1.55678732318817
-1.07600000000000	1.55557649787011
-1.07500000000000	1.55436669805046
-1.07400000000000	1.55315792284467
-1.07300000000000	1.55195017136901
-1.07200000000000	1.55074344274051
-1.07100000000000	1.54953773607697
-1.07000000000000	1.54833305049702
-1.06900000000000	1.54712938512005
-1.06800000000000	1.54592673906622
-1.06700000000000	1.54472511145649
-1.06600000000000	1.54352450141262
-1.06500000000000	1.54232490805712
-1.06400000000000	1.54112633051329
-1.06300000000000	1.53992876790522
-1.06200000000000	1.53873221935778
-1.06100000000000	1.53753668399662
-1.06000000000000	1.53634216094814
-1.05900000000000	1.53514864933956
-1.05800000000000	1.53395614829885
-1.05700000000000	1.53276465695477
-1.05600000000000	1.53157417443684
-1.05500000000000	1.53038469987537
-1.05400000000000	1.52919623240144
-1.05300000000000	1.52800877114690
-1.05200000000000	1.52682231524438
-1.05100000000000	1.52563686382727
-1.05000000000000	1.52445241602975
-1.04900000000000	1.52326897098675
-1.04800000000000	1.52208652783399
-1.04700000000000	1.52090508570794
-1.04600000000000	1.51972464374586
-1.04500000000000	1.51854520108576
-1.04400000000000	1.51736675686643
-1.04300000000000	1.51618931022741
-1.04200000000000	1.51501286030903
-1.04100000000000	1.51383740625236
-1.04000000000000	1.51266294719926
-1.03900000000000	1.51148948229234
-1.03800000000000	1.51031701067496
-1.03700000000000	1.50914553149128
-1.03600000000000	1.50797504388619
-1.03500000000000	1.50680554700534
-1.03400000000000	1.50563703999517
-1.03300000000000	1.50446952200285
-1.03200000000000	1.50330299217632
-1.03100000000000	1.50213744966429
-1.03000000000000	1.50097289361621
-1.02900000000000	1.49980932318229
-1.02800000000000	1.49864673751352
-1.02700000000000	1.49748513576160
-1.02600000000000	1.49632451707904
-1.02500000000000	1.49516488061906
-1.02400000000000	1.49400622553565
-1.02300000000000	1.49284855098357
-1.02200000000000	1.49169185611830
-1.02100000000000	1.49053614009610
-1.02000000000000	1.48938140207397
-1.01900000000000	1.48822764120965
-1.01800000000000	1.48707485666165
-1.01700000000000	1.48592304758921
-1.01600000000000	1.48477221315234
-1.01500000000000	1.48362235251179
-1.01400000000000	1.48247346482904
-1.01300000000000	1.48132554926633
-1.01200000000000	1.48017860498666
-1.01100000000000	1.47903263115375
-1.01000000000000	1.47788762693207
-1.00900000000000	1.47674359148686
-1.00800000000000	1.47560052398406
-1.00700000000000	1.47445842359040
-1.00600000000000	1.47331728947331
-1.00500000000000	1.47217712080098
-1.00400000000000	1.47103791674234
-1.00300000000000	1.46989967646707
-1.00200000000000	1.46876239914556
-1.00100000000000	1.46762608394898
-1	1.46649073004920
-0.999000000000000	1.46535633661884
-0.998000000000000	1.46422290283128
-0.997000000000000	1.46309042786059
-0.996000000000000	1.46195891088161
-0.995000000000000	1.46082835106991
-0.994000000000000	1.45969874760179
-0.993000000000000	1.45857009965428
-0.992000000000000	1.45744240640514
-0.991000000000000	1.45631566703288
-0.990000000000000	1.45518988071672
-0.989000000000000	1.45406504663662
-0.988000000000000	1.45294116397328
-0.987000000000000	1.45181823190811
-0.986000000000000	1.45069624962326
-0.985000000000000	1.44957521630161
-0.984000000000000	1.44845513112676
-0.983000000000000	1.44733599328304
-0.982000000000000	1.44621780195552
-0.981000000000000	1.44510055632997
-0.980000000000000	1.44398425559291
-0.979000000000000	1.44286889893156
-0.978000000000000	1.44175448553388
-0.977000000000000	1.44064101458855
-0.976000000000000	1.43952848528498
-0.975000000000000	1.43841689681328
-0.974000000000000	1.43730624836430
-0.973000000000000	1.43619653912961
-0.972000000000000	1.43508776830149
-0.971000000000000	1.43397993507295
-0.970000000000000	1.43287303863770
-0.969000000000000	1.43176707819019
-0.968000000000000	1.43066205292558
-0.967000000000000	1.42955796203974
-0.966000000000000	1.42845480472926
-0.965000000000000	1.42735258019145
-0.964000000000000	1.42625128762433
-0.963000000000000	1.42515092622663
-0.962000000000000	1.42405149519780
-0.961000000000000	1.42295299373801
-0.960000000000000	1.42185542104812
-0.959000000000000	1.42075877632973
-0.958000000000000	1.41966305878512
-0.957000000000000	1.41856826761731
-0.956000000000000	1.41747440203000
-0.955000000000000	1.41638146122764
-0.954000000000000	1.41528944441534
-0.953000000000000	1.41419835079895
-0.952000000000000	1.41310817958502
-0.951000000000000	1.41201892998080
-0.950000000000000	1.41093060119426
-0.949000000000000	1.40984319243405
-0.948000000000000	1.40875670290956
-0.947000000000000	1.40767113183086
-0.946000000000000	1.40658647840872
-0.945000000000000	1.40550274185462
-0.944000000000000	1.40441992138076
-0.943000000000000	1.40333801620001
-0.942000000000000	1.40225702552596
-0.941000000000000	1.40117694857290
-0.940000000000000	1.40009778455581
-0.939000000000000	1.39901953269038
-0.938000000000000	1.39794219219298
-0.937000000000000	1.39686576228071
-0.936000000000000	1.39579024217134
-0.935000000000000	1.39471563108335
-0.934000000000000	1.39364192823590
-0.933000000000000	1.39256913284886
-0.932000000000000	1.39149724414279
-0.931000000000000	1.39042626133896
-0.930000000000000	1.38935618365930
-0.929000000000000	1.38828701032646
-0.928000000000000	1.38721874056377
-0.927000000000000	1.38615137359526
-0.926000000000000	1.38508490864564
-0.925000000000000	1.38401934494032
-0.924000000000000	1.38295468170541
-0.923000000000000	1.38189091816767
-0.922000000000000	1.38082805355460
-0.921000000000000	1.37976608709434
-0.920000000000000	1.37870501801576
-0.919000000000000	1.37764484554838
-0.918000000000000	1.37658556892244
-0.917000000000000	1.37552718736883
-0.916000000000000	1.37446970011916
-0.915000000000000	1.37341310640570
-0.914000000000000	1.37235740546141
-0.913000000000000	1.37130259651993
-0.912000000000000	1.37024867881560
-0.911000000000000	1.36919565158342
-0.910000000000000	1.36814351405908
-0.909000000000000	1.36709226547896
-0.908000000000000	1.36604190508011
-0.907000000000000	1.36499243210024
-0.906000000000000	1.36394384577779
-0.905000000000000	1.36289614535183
-0.904000000000000	1.36184933006212
-0.903000000000000	1.36080339914912
-0.902000000000000	1.35975835185394
-0.901000000000000	1.35871418741837
-0.900000000000000	1.35767090508489
-0.899000000000000	1.35662850409665
-0.898000000000000	1.35558698369745
-0.897000000000000	1.35454634313180
-0.896000000000000	1.35350658164485
-0.895000000000000	1.35246769848245
-0.894000000000000	1.35142969289111
-0.893000000000000	1.35039256411801
-0.892000000000000	1.34935631141099
-0.891000000000000	1.34832093401859
-0.890000000000000	1.34728643118998
-0.889000000000000	1.34625280217504
-0.888000000000000	1.34522004622428
-0.887000000000000	1.34418816258891
-0.886000000000000	1.34315715052078
-0.885000000000000	1.34212700927243
-0.884000000000000	1.34109773809704
-0.883000000000000	1.34006933624849
-0.882000000000000	1.33904180298128
-0.881000000000000	1.33801513755061
-0.880000000000000	1.33698933921234
-0.879000000000000	1.33596440722297
-0.878000000000000	1.33494034083968
-0.877000000000000	1.33391713932032
-0.876000000000000	1.33289480192337
-0.875000000000000	1.33187332790801
-0.874000000000000	1.33085271653405
-0.873000000000000	1.32983296706197
-0.872000000000000	1.32881407875291
-0.871000000000000	1.32779605086866
-0.870000000000000	1.32677888267168
-0.869000000000000	1.32576257342508
-0.868000000000000	1.32474712239263
-0.867000000000000	1.32373252883875
-0.866000000000000	1.32271879202852
-0.865000000000000	1.32170591122768
-0.864000000000000	1.32069388570260
-0.863000000000000	1.31968271472033
-0.862000000000000	1.31867239754857
-0.861000000000000	1.31766293345566
-0.860000000000000	1.31665432171060
-0.859000000000000	1.31564656158304
-0.858000000000000	1.31463965234327
-0.857000000000000	1.31363359326226
-0.856000000000000	1.31262838361159
-0.855000000000000	1.31162402266352
-0.854000000000000	1.31062050969094
-0.853000000000000	1.30961784396741
-0.852000000000000	1.30861602476710
-0.851000000000000	1.30761505136486
-0.850000000000000	1.30661492303618
-0.849000000000000	1.30561563905718
-0.848000000000000	1.30461719870464
-0.847000000000000	1.30361960125598
-0.846000000000000	1.30262284598926
-0.845000000000000	1.30162693218318
-0.844000000000000	1.30063185911711
-0.843000000000000	1.29963762607102
-0.842000000000000	1.29864423232556
-0.841000000000000	1.29765167716199
-0.840000000000000	1.29665995986223
-0.839000000000000	1.29566907970883
-0.838000000000000	1.29467903598499
-0.837000000000000	1.29368982797453
-0.836000000000000	1.29270145496194
-0.835000000000000	1.29171391623231
-0.834000000000000	1.29072721107139
-0.833000000000000	1.28974133876556
-0.832000000000000	1.28875629860184
-0.831000000000000	1.28777208986789
-0.830000000000000	1.28678871185198
-0.829000000000000	1.28580616384304
-0.828000000000000	1.28482444513062
-0.827000000000000	1.28384355500491
-0.826000000000000	1.28286349275674
-0.825000000000000	1.28188425767755
-0.824000000000000	1.28090584905943
-0.823000000000000	1.27992826619509
-0.822000000000000	1.27895150837788
-0.821000000000000	1.27797557490177
-0.820000000000000	1.27700046506137
-0.819000000000000	1.27602617815191
-0.818000000000000	1.27505271346925
-0.817000000000000	1.27408007030988
-0.816000000000000	1.27310824797090
-0.815000000000000	1.27213724575008
-0.814000000000000	1.27116706294576
-0.813000000000000	1.27019769885695
-0.812000000000000	1.26922915278326
-0.811000000000000	1.26826142402494
-0.810000000000000	1.26729451188284
-0.809000000000000	1.26632841565846
-0.808000000000000	1.26536313465391
-0.807000000000000	1.26439866817192
-0.806000000000000	1.26343501551584
-0.805000000000000	1.26247217598966
-0.804000000000000	1.26151014889796
-0.803000000000000	1.26054893354596
-0.802000000000000	1.25958852923950
-0.801000000000000	1.25862893528502
-0.800000000000000	1.25767015098961
-0.799000000000000	1.25671217566095
-0.798000000000000	1.25575500860735
-0.797000000000000	1.25479864913773
-0.796000000000000	1.25384309656162
-0.795000000000000	1.25288835018919
-0.794000000000000	1.25193440933120
-0.793000000000000	1.25098127329904
-0.792000000000000	1.25002894140470
-0.791000000000000	1.24907741296079
-0.790000000000000	1.24812668728055
-0.789000000000000	1.24717676367779
-0.788000000000000	1.24622764146698
-0.787000000000000	1.24527931996317
-0.786000000000000	1.24433179848202
-0.785000000000000	1.24338507633983
-0.784000000000000	1.24243915285346
-0.783000000000000	1.24149402734044
-0.782000000000000	1.24054969911885
-0.781000000000000	1.23960616750742
-0.780000000000000	1.23866343182547
-0.779000000000000	1.23772149139292
-0.778000000000000	1.23678034553031
-0.777000000000000	1.23583999355878
-0.776000000000000	1.23490043480007
-0.775000000000000	1.23396166857653
-0.774000000000000	1.23302369421113
-0.773000000000000	1.23208651102742
-0.772000000000000	1.23115011834955
-0.771000000000000	1.23021451550230
-0.770000000000000	1.22927970181103
-0.769000000000000	1.22834567660170
-0.768000000000000	1.22741243920089
-0.767000000000000	1.22647998893576
-0.766000000000000	1.22554832513408
-0.765000000000000	1.22461744712423
-0.764000000000000	1.22368735423516
-0.763000000000000	1.22275804579645
-0.762000000000000	1.22182952113825
-0.761000000000000	1.22090177959133
-0.760000000000000	1.21997482048704
-0.759000000000000	1.21904864315734
-0.758000000000000	1.21812324693478
-0.757000000000000	1.21719863115251
-0.756000000000000	1.21627479514425
-0.755000000000000	1.21535173824435
-0.754000000000000	1.21442945978773
-0.753000000000000	1.21350795910991
-0.752000000000000	1.21258723554701
-0.751000000000000	1.21166728843573
-0.750000000000000	1.21074811711336
-0.749000000000000	1.20982972091780
-0.748000000000000	1.20891209918752
-0.747000000000000	1.20799525126158
-0.746000000000000	1.20707917647966
-0.745000000000000	1.20616387418199
-0.744000000000000	1.20524934370940
-0.743000000000000	1.20433558440333
-0.742000000000000	1.20342259560578
-0.741000000000000	1.20251037665934
-0.740000000000000	1.20159892690721
-0.739000000000000	1.20068824569315
-0.738000000000000	1.19977833236151
-0.737000000000000	1.19886918625724
-0.736000000000000	1.19796080672586
-0.735000000000000	1.19705319311347
-0.734000000000000	1.19614634476677
-0.733000000000000	1.19524026103303
-0.732000000000000	1.19433494126010
-0.731000000000000	1.19343038479643
-0.730000000000000	1.19252659099104
-0.729000000000000	1.19162355919351
-0.728000000000000	1.19072128875404
-0.727000000000000	1.18981977902338
-0.726000000000000	1.18891902935288
-0.725000000000000	1.18801903909444
-0.724000000000000	1.18711980760056
-0.723000000000000	1.18622133422433
-0.722000000000000	1.18532361831938
-0.721000000000000	1.18442665923995
-0.720000000000000	1.18353045634083
-0.719000000000000	1.18263500897742
-0.718000000000000	1.18174031650565
-0.717000000000000	1.18084637828207
-0.716000000000000	1.17995319366378
-0.715000000000000	1.17906076200844
-0.714000000000000	1.17816908267432
-0.713000000000000	1.17727815502022
-0.712000000000000	1.17638797840556
-0.711000000000000	1.17549855219029
-0.710000000000000	1.17460987573495
-0.709000000000000	1.17372194840065
-0.708000000000000	1.17283476954907
-0.707000000000000	1.17194833854246
-0.706000000000000	1.17106265474363
-0.705000000000000	1.17017771751596
-0.704000000000000	1.16929352622342
-0.703000000000000	1.16841008023052
-0.702000000000000	1.16752737890236
-0.701000000000000	1.16664542160458
-0.700000000000000	1.16576420770340
-0.699000000000000	1.16488373656563
-0.698000000000000	1.16400400755860
-0.697000000000000	1.16312502005023
-0.696000000000000	1.16224677340901
-0.695000000000000	1.16136926700398
-0.694000000000000	1.16049250020474
-0.693000000000000	1.15961647238147
-0.692000000000000	1.15874118290491
-0.691000000000000	1.15786663114633
-0.690000000000000	1.15699281647761
-0.689000000000000	1.15611973827116
-0.688000000000000	1.15524739589994
-0.687000000000000	1.15437578873751
-0.686000000000000	1.15350491615795
-0.685000000000000	1.15263477753592
-0.684000000000000	1.15176537224664
-0.683000000000000	1.15089669966586
-0.682000000000000	1.15002875916993
-0.681000000000000	1.14916155013571
-0.680000000000000	1.14829507194067
-0.679000000000000	1.14742932396278
-0.678000000000000	1.14656430558061
-0.677000000000000	1.14570001617326
-0.676000000000000	1.14483645512039
-0.675000000000000	1.14397362180221
-0.674000000000000	1.14311151559950
-0.673000000000000	1.14225013589358
-0.672000000000000	1.14138948206631
-0.671000000000000	1.14052955350014
-0.670000000000000	1.13967034957802
-0.669000000000000	1.13881186968350
-0.668000000000000	1.13795411320064
-0.667000000000000	1.13709707951408
-0.666000000000000	1.13624076800901
-0.665000000000000	1.13538517807113
-0.664000000000000	1.13453030908674
-0.663000000000000	1.13367616044265
-0.662000000000000	1.13282273152623
-0.661000000000000	1.13197002172541
-0.660000000000000	1.13111803042866
-0.659000000000000	1.13026675702497
-0.658000000000000	1.12941620090391
-0.657000000000000	1.12856636145559
-0.656000000000000	1.12771723807064
-0.655000000000000	1.12686883014027
-0.654000000000000	1.12602113705621
-0.653000000000000	1.12517415821073
-0.652000000000000	1.12432789299666
-0.651000000000000	1.12348234080735
-0.650000000000000	1.12263750103673
-0.649000000000000	1.12179337307923
-0.648000000000000	1.12094995632985
-0.647000000000000	1.12010725018411
-0.646000000000000	1.11926525403808
-0.645000000000000	1.11842396728837
-0.644000000000000	1.11758338933213
-0.643000000000000	1.11674351956705
-0.642000000000000	1.11590435739134
-0.641000000000000	1.11506590220377
-0.640000000000000	1.11422815340365
-0.639000000000000	1.11339111039080
-0.638000000000000	1.11255477256560
-0.637000000000000	1.11171913932895
-0.636000000000000	1.11088421008231
-0.635000000000000	1.11004998422764
-0.634000000000000	1.10921646116746
-0.633000000000000	1.10838364030482
-0.632000000000000	1.10755152104330
-0.631000000000000	1.10672010278701
-0.630000000000000	1.10588938494060
-0.629000000000000	1.10505936690924
-0.628000000000000	1.10423004809865
-0.627000000000000	1.10340142791505
-0.626000000000000	1.10257350576524
-0.625000000000000	1.10174628105650
-0.624000000000000	1.10091975319667
-0.623000000000000	1.10009392159410
-0.622000000000000	1.09926878565770
-0.621000000000000	1.09844434479687
-0.620000000000000	1.09762059842156
-0.619000000000000	1.09679754594224
-0.618000000000000	1.09597518676992
-0.617000000000000	1.09515352031612
-0.616000000000000	1.09433254599289
-0.615000000000000	1.09351226321282
-0.614000000000000	1.09269267138900
-0.613000000000000	1.09187376993506
-0.612000000000000	1.09105555826517
-0.611000000000000	1.09023803579398
-0.610000000000000	1.08942120193670
-0.609000000000000	1.08860505610906
-0.608000000000000	1.08778959772730
-0.607000000000000	1.08697482620818
-0.606000000000000	1.08616074096900
-0.605000000000000	1.08534734142756
-0.604000000000000	1.08453462700220
-0.603000000000000	1.08372259711176
-0.602000000000000	1.08291125117562
-0.601000000000000	1.08210058861366
-0.600000000000000	1.08129060884629
-0.599000000000000	1.08048131129444
-0.598000000000000	1.07967269537955
-0.597000000000000	1.07886476052359
-0.596000000000000	1.07805750614903
-0.595000000000000	1.07725093167887
-0.594000000000000	1.07644503653662
-0.593000000000000	1.07563982014631
-0.592000000000000	1.07483528193247
-0.591000000000000	1.07403142132017
-0.590000000000000	1.07322823773498
-0.589000000000000	1.07242573060299
-0.588000000000000	1.07162389935078
-0.587000000000000	1.07082274340548
-0.586000000000000	1.07002226219471
-0.585000000000000	1.06922245514660
-0.584000000000000	1.06842332168980
-0.583000000000000	1.06762486125348
-0.582000000000000	1.06682707326729
-0.581000000000000	1.06602995716143
-0.580000000000000	1.06523351236658
-0.579000000000000	1.06443773831394
-0.578000000000000	1.06364263443522
-0.577000000000000	1.06284820016263
-0.576000000000000	1.06205443492891
-0.575000000000000	1.06126133816728
-0.574000000000000	1.06046890931148
-0.573000000000000	1.05967714779577
-0.572000000000000	1.05888605305489
-0.571000000000000	1.05809562452411
-0.570000000000000	1.05730586163918
-0.569000000000000	1.05651676383638
-0.568000000000000	1.05572833055249
-0.567000000000000	1.05494056122477
-0.566000000000000	1.05415345529101
-0.565000000000000	1.05336701218951
-0.564000000000000	1.05258123135903
-0.563000000000000	1.05179611223889
-0.562000000000000	1.05101165426886
-0.561000000000000	1.05022785688925
-0.560000000000000	1.04944471954084
-0.559000000000000	1.04866224166493
-0.558000000000000	1.04788042270333
-0.557000000000000	1.04709926209832
-0.556000000000000	1.04631875929270
-0.555000000000000	1.04553891372976
-0.554000000000000	1.04475972485331
-0.553000000000000	1.04398119210762
-0.552000000000000	1.04320331493749
-0.551000000000000	1.04242609278819
-0.550000000000000	1.04164952510553
-0.549000000000000	1.04087361133576
-0.548000000000000	1.04009835092568
-0.547000000000000	1.03932374332254
-0.546000000000000	1.03854978797411
-0.545000000000000	1.03777648432866
-0.544000000000000	1.03700383183493
-0.543000000000000	1.03623182994218
-0.542000000000000	1.03546047810014
-0.541000000000000	1.03468977575905
-0.540000000000000	1.03391972236964
-0.539000000000000	1.03315031738312
-0.538000000000000	1.03238156025121
-0.537000000000000	1.03161345042610
-0.536000000000000	1.03084598736050
-0.535000000000000	1.03007917050757
-0.534000000000000	1.02931299932100
-0.533000000000000	1.02854747325494
-0.532000000000000	1.02778259176405
-0.531000000000000	1.02701835430347
-0.530000000000000	1.02625476032883
-0.529000000000000	1.02549180929623
-0.528000000000000	1.02472950066230
-0.527000000000000	1.02396783388410
-0.526000000000000	1.02320680841923
-0.525000000000000	1.02244642372575
-0.524000000000000	1.02168667926220
-0.523000000000000	1.02092757448762
-0.522000000000000	1.02016910886152
-0.521000000000000	1.01941128184392
-0.520000000000000	1.01865409289530
-0.519000000000000	1.01789754147663
-0.518000000000000	1.01714162704936
-0.517000000000000	1.01638634907544
-0.516000000000000	1.01563170701728
-0.515000000000000	1.01487770033778
-0.514000000000000	1.01412432850033
-0.513000000000000	1.01337159096879
-0.512000000000000	1.01261948720751
-0.511000000000000	1.01186801668131
-0.510000000000000	1.01111717885550
-0.509000000000000	1.01036697319586
-0.508000000000000	1.00961739916866
-0.507000000000000	1.00886845624064
-0.506000000000000	1.00812014387902
-0.505000000000000	1.00737246155150
-0.504000000000000	1.00662540872625
-0.503000000000000	1.00587898487193
-0.502000000000000	1.00513318945767
-0.501000000000000	1.00438802195308
-0.500000000000000	1.00364348182823
-0.499000000000000	1.00289956855368
-0.498000000000000	1.00215628160047
-0.497000000000000	1.00141362044010
-0.496000000000000	1.00067158454455
-0.495000000000000	0.999930173386282
-0.494000000000000	0.999189386438217
-0.493000000000000	0.998449223173760
-0.492000000000000	0.997709683066781
-0.491000000000000	0.996970765591627
-0.490000000000000	0.996232470223117
-0.489000000000000	0.995494796436536
-0.488000000000000	0.994757743707646
-0.487000000000000	0.994021311512676
-0.486000000000000	0.993285499328325
-0.485000000000000	0.992550306631765
-0.484000000000000	0.991815732900633
-0.483000000000000	0.991081777613037
-0.482000000000000	0.990348440247556
-0.481000000000000	0.989615720283230
-0.480000000000000	0.988883617199574
-0.479000000000000	0.988152130476567
-0.478000000000000	0.987421259594654
-0.477000000000000	0.986691004034749
-0.476000000000000	0.985961363278230
-0.475000000000000	0.985232336806941
-0.474000000000000	0.984503924103195
-0.473000000000000	0.983776124649762
-0.472000000000000	0.983048937929883
-0.471000000000000	0.982322363427262
-0.470000000000000	0.981596400626064
-0.469000000000000	0.980871049010921
-0.468000000000000	0.980146308066923
-0.467000000000000	0.979422177279628
-0.466000000000000	0.978698656135054
-0.465000000000000	0.977975744119677
-0.464000000000000	0.977253440720441
-0.463000000000000	0.976531745424745
-0.462000000000000	0.975810657720452
-0.461000000000000	0.975090177095885
-0.460000000000000	0.974370303039822
-0.459000000000000	0.973651035041508
-0.458000000000000	0.972932372590642
-0.457000000000000	0.972214315177380
-0.456000000000000	0.971496862292342
-0.455000000000000	0.970780013426602
-0.454000000000000	0.970063768071688
-0.453000000000000	0.969348125719595
-0.452000000000000	0.968633085862762
-0.451000000000000	0.967918647994094
-0.450000000000000	0.967204811606949
-0.449000000000000	0.966491576195136
-0.448000000000000	0.965778941252927
-0.447000000000000	0.965066906275041
-0.446000000000000	0.964355470756656
-0.445000000000000	0.963644634193404
-0.444000000000000	0.962934396081365
-0.443000000000000	0.962224755917079
-0.442000000000000	0.961515713197536
-0.441000000000000	0.960807267420174
-0.440000000000000	0.960099418082892
-0.439000000000000	0.959392164684033
-0.438000000000000	0.958685506722392
-0.437000000000000	0.957979443697219
-0.436000000000000	0.957273975108210
-0.435000000000000	0.956569100455513
-0.434000000000000	0.955864819239726
-0.433000000000000	0.955161130961893
-0.432000000000000	0.954458035123513
-0.431000000000000	0.953755531226528
-0.430000000000000	0.953053618773328
-0.429000000000000	0.952352297266757
-0.428000000000000	0.951651566210096
-0.427000000000000	0.950951425107083
-0.426000000000000	0.950251873461898
-0.425000000000000	0.949552910779165
-0.424000000000000	0.948854536563958
-0.423000000000000	0.948156750321795
-0.422000000000000	0.947459551558637
-0.421000000000000	0.946762939780895
-0.420000000000000	0.946066914495415
-0.419000000000000	0.945371475209497
-0.418000000000000	0.944676621430878
-0.417000000000000	0.943982352667739
-0.416000000000000	0.943288668428708
-0.415000000000000	0.942595568222850
-0.414000000000000	0.941903051559673
-0.413000000000000	0.941211117949133
-0.412000000000000	0.940519766901615
-0.411000000000000	0.939828997927958
-0.410000000000000	0.939138810539432
-0.409000000000000	0.938449204247751
-0.408000000000000	0.937760178565070
-0.407000000000000	0.937071733003981
-0.406000000000000	0.936383867077514
-0.405000000000000	0.935696580299142
-0.404000000000000	0.935009872182771
-0.403000000000000	0.934323742242749
-0.402000000000000	0.933638189993860
-0.401000000000000	0.932953214951324
-0.400000000000000	0.932268816630800
-0.399000000000000	0.931584994548383
-0.398000000000000	0.930901748220601
-0.397000000000000	0.930219077164422
-0.396000000000000	0.929536980897245
-0.395000000000000	0.928855458936909
-0.394000000000000	0.928174510801682
-0.393000000000000	0.927494136010271
-0.392000000000000	0.926814334081813
-0.391000000000000	0.926135104535882
-0.390000000000000	0.925456446892480
-0.389000000000000	0.924778360672050
-0.388000000000000	0.924100845395457
-0.387000000000000	0.923423900584006
-0.386000000000000	0.922747525759431
-0.385000000000000	0.922071720443895
-0.384000000000000	0.921396484159996
-0.383000000000000	0.920721816430760
-0.382000000000000	0.920047716779642
-0.381000000000000	0.919374184730531
-0.380000000000000	0.918701219807740
-0.379000000000000	0.918028821536017
-0.378000000000000	0.917356989440533
-0.377000000000000	0.916685723046890
-0.376000000000000	0.916015021881119
-0.375000000000000	0.915344885469677
-0.374000000000000	0.914675313339447
-0.373000000000000	0.914006305017745
-0.372000000000000	0.913337860032304
-0.371000000000000	0.912669977911291
-0.370000000000000	0.912002658183295
-0.369000000000000	0.911335900377331
-0.368000000000000	0.910669704022842
-0.367000000000000	0.910004068649691
-0.366000000000000	0.909338993788167
-0.365000000000000	0.908674478968987
-0.364000000000000	0.908010523723284
-0.363000000000000	0.907347127582621
-0.362000000000000	0.906684290078982
-0.361000000000000	0.906022010744770
-0.360000000000000	0.905360289112817
-0.359000000000000	0.904699124716371
-0.358000000000000	0.904038517089103
-0.357000000000000	0.903378465765109
-0.356000000000000	0.902718970278899
-0.355000000000000	0.902060030165408
-0.354000000000000	0.901401644959990
-0.353000000000000	0.900743814198420
-0.352000000000000	0.900086537416890
-0.351000000000000	0.899429814152012
-0.350000000000000	0.898773643940817
-0.349000000000000	0.898118026320756
-0.348000000000000	0.897462960829693
-0.347000000000000	0.896808447005914
-0.346000000000000	0.896154484388123
-0.345000000000000	0.895501072515435
-0.344000000000000	0.894848210927389
-0.343000000000000	0.894195899163936
-0.342000000000000	0.893544136765442
-0.341000000000000	0.892892923272691
-0.340000000000000	0.892242258226880
-0.339000000000000	0.891592141169623
-0.338000000000000	0.890942571642949
-0.337000000000000	0.890293549189296
-0.336000000000000	0.889645073351523
-0.335000000000000	0.888997143672895
-0.334000000000000	0.888349759697098
-0.333000000000000	0.887702920968223
-0.332000000000000	0.887056627030777
-0.331000000000000	0.886410877429681
-0.330000000000000	0.885765671710266
-0.329000000000000	0.885121009418271
-0.328000000000000	0.884476890099852
-0.327000000000000	0.883833313301569
-0.326000000000000	0.883190278570399
-0.325000000000000	0.882547785453726
-0.324000000000000	0.881905833499339
-0.323000000000000	0.881264422255446
-0.322000000000000	0.880623551270656
-0.321000000000000	0.879983220093989
-0.320000000000000	0.879343428274877
-0.319000000000000	0.878704175363150
-0.318000000000000	0.878065460909057
-0.317000000000000	0.877427284463247
-0.316000000000000	0.876789645576779
-0.315000000000000	0.876152543801116
-0.314000000000000	0.875515978688131
-0.313000000000000	0.874879949790098
-0.312000000000000	0.874244456659703
-0.311000000000000	0.873609498850027
-0.310000000000000	0.872975075914568
-0.309000000000000	0.872341187407220
-0.308000000000000	0.871707832882284
-0.307000000000000	0.871075011894465
-0.306000000000000	0.870442723998871
-0.305000000000000	0.869810968751013
-0.304000000000000	0.869179745706805
-0.303000000000000	0.868549054422563
-0.302000000000000	0.867918894455006
-0.301000000000000	0.867289265361255
-0.300000000000000	0.866660166698832
-0.299000000000000	0.866031598025659
-0.298000000000000	0.865403558900061
-0.297000000000000	0.864776048880761
-0.296000000000000	0.864149067526886
-0.295000000000000	0.863522614397956
-0.294000000000000	0.862896689053898
-0.293000000000000	0.862271291055035
-0.292000000000000	0.861646419962085
-0.291000000000000	0.861022075336172
-0.290000000000000	0.860398256738814
-0.289000000000000	0.859774963731924
-0.288000000000000	0.859152195877820
-0.287000000000000	0.858529952739206
-0.286000000000000	0.857908233879196
-0.285000000000000	0.857287038861291
-0.284000000000000	0.856666367249391
-0.283000000000000	0.856046218607792
-0.282000000000000	0.855426592501186
-0.281000000000000	0.854807488494660
-0.280000000000000	0.854188906153694
-0.279000000000000	0.853570845044163
-0.278000000000000	0.852953304732340
-0.277000000000000	0.852336284784888
-0.276000000000000	0.851719784768862
-0.275000000000000	0.851103804251715
-0.274000000000000	0.850488342801290
-0.273000000000000	0.849873399985822
-0.272000000000000	0.849258975373943
-0.271000000000000	0.848645068534668
-0.270000000000000	0.848031679037411
-0.269000000000000	0.847418806451976
-0.268000000000000	0.846806450348555
-0.267000000000000	0.846194610297734
-0.266000000000000	0.845583285870487
-0.265000000000000	0.844972476638178
-0.264000000000000	0.844362182172564
-0.263000000000000	0.843752402045784
-0.262000000000000	0.843143135830376
-0.261000000000000	0.842534383099257
-0.260000000000000	0.841926143425738
-0.259000000000000	0.841318416383517
-0.258000000000000	0.840711201546680
-0.257000000000000	0.840104498489698
-0.256000000000000	0.839498306787432
-0.255000000000000	0.838892626015128
-0.254000000000000	0.838287455748418
-0.253000000000000	0.837682795563323
-0.252000000000000	0.837078645036245
-0.251000000000000	0.836475003743978
-0.250000000000000	0.835871871263694
-0.249000000000000	0.835269247172954
-0.248000000000000	0.834667131049705
-0.247000000000000	0.834065522472271
-0.246000000000000	0.833464421019370
-0.245000000000000	0.832863826270095
-0.244000000000000	0.832263737803926
-0.243000000000000	0.831664155200727
-0.242000000000000	0.831065078040742
-0.241000000000000	0.830466505904597
-0.240000000000000	0.829868438373306
-0.239000000000000	0.829270875028253
-0.238000000000000	0.828673815451216
-0.237000000000000	0.828077259224347
-0.236000000000000	0.827481205930178
-0.235000000000000	0.826885655151626
-0.234000000000000	0.826290606471985
-0.233000000000000	0.825696059474928
-0.232000000000000	0.825102013744512
-0.231000000000000	0.824508468865166
-0.230000000000000	0.823915424421706
-0.229000000000000	0.823322879999319
-0.228000000000000	0.822730835183574
-0.227000000000000	0.822139289560420
-0.226000000000000	0.821548242716179
-0.225000000000000	0.820957694237553
-0.224000000000000	0.820367643711623
-0.223000000000000	0.819778090725839
-0.222000000000000	0.819189034868036
-0.221000000000000	0.818600475726421
-0.220000000000000	0.818012412889576
-0.219000000000000	0.817424845946462
-0.218000000000000	0.816837774486412
-0.217000000000000	0.816251198099133
-0.216000000000000	0.815665116374712
-0.215000000000000	0.815079528903602
-0.214000000000000	0.814494435276638
-0.213000000000000	0.813909835085023
-0.212000000000000	0.813325727920335
-0.211000000000000	0.812742113374528
-0.210000000000000	0.812158991039923
-0.209000000000000	0.811576360509217
-0.208000000000000	0.810994221375480
-0.207000000000000	0.810412573232150
-0.206000000000000	0.809831415673041
-0.205000000000000	0.809250748292334
-0.204000000000000	0.808670570684583
-0.203000000000000	0.808090882444714
-0.202000000000000	0.807511683168019
-0.201000000000000	0.806932972450165
-0.200000000000000	0.806354749887184
-0.199000000000000	0.805777015075481
-0.198000000000000	0.805199767611828
-0.197000000000000	0.804623007093368
-0.196000000000000	0.804046733117607
-0.195000000000000	0.803470945282428
-0.194000000000000	0.802895643186073
-0.193000000000000	0.802320826427157
-0.192000000000000	0.801746494604661
-0.191000000000000	0.801172647317930
-0.190000000000000	0.800599284166682
-0.189000000000000	0.800026404750997
-0.188000000000000	0.799454008671319
-0.187000000000000	0.798882095528464
-0.186000000000000	0.798310664923607
-0.185000000000000	0.797739716458294
-0.184000000000000	0.797169249734431
-0.183000000000000	0.796599264354290
-0.182000000000000	0.796029759920511
-0.181000000000000	0.795460736036093
-0.180000000000000	0.794892192304400
-0.179000000000000	0.794324128329163
-0.178000000000000	0.793756543714469
-0.177000000000000	0.793189438064776
-0.176000000000000	0.792622810984898
-0.175000000000000	0.792056662080014
-0.174000000000000	0.791490990955666
-0.173000000000000	0.790925797217755
-0.172000000000000	0.790361080472545
-0.171000000000000	0.789796840326663
-0.170000000000000	0.789233076387091
-0.169000000000000	0.788669788261178
-0.168000000000000	0.788106975556628
-0.167000000000000	0.787544637881507
-0.166000000000000	0.786982774844245
-0.165000000000000	0.786421386053622
-0.164000000000000	0.785860471118784
-0.163000000000000	0.785300029649235
-0.162000000000000	0.784740061254834
-0.161000000000000	0.784180565545802
-0.160000000000000	0.783621542132717
-0.159000000000000	0.783062990626511
-0.158000000000000	0.782504910638480
-0.157000000000000	0.781947301780271
-0.156000000000000	0.781390163663890
-0.155000000000000	0.780833495901702
-0.154000000000000	0.780277298106421
-0.153000000000000	0.779721569891124
-0.152000000000000	0.779166310869242
-0.151000000000000	0.778611520654558
-0.150000000000000	0.778057198861215
-0.149000000000000	0.777503345103707
-0.148000000000000	0.776949958996881
-0.147000000000000	0.776397040155945
-0.146000000000000	0.775844588196453
-0.145000000000000	0.775292602734319
-0.144000000000000	0.774741083385805
-0.143000000000000	0.774190029767529
-0.142000000000000	0.773639441496463
-0.141000000000000	0.773089318189927
-0.140000000000000	0.772539659465597
-0.139000000000000	0.771990464941502
-0.138000000000000	0.771441734236017
-0.137000000000000	0.770893466967873
-0.136000000000000	0.770345662756151
-0.135000000000000	0.769798321220283
-0.134000000000000	0.769251441980050
-0.133000000000000	0.768705024655584
-0.132000000000000	0.768159068867368
-0.131000000000000	0.767613574236235
-0.130000000000000	0.767068540383364
-0.129000000000000	0.766523966930288
-0.128000000000000	0.765979853498883
-0.127000000000000	0.765436199711378
-0.126000000000000	0.764893005190350
-0.125000000000000	0.764350269558722
-0.124000000000000	0.763807992439765
-0.123000000000000	0.763266173457101
-0.122000000000000	0.762724812234693
-0.121000000000000	0.762183908396856
-0.120000000000000	0.761643461568250
-0.119000000000000	0.761103471373879
-0.118000000000000	0.760563937439098
-0.117000000000000	0.760024859389603
-0.116000000000000	0.759486236851439
-0.115000000000000	0.758948069450994
-0.114000000000000	0.758410356815001
-0.113000000000000	0.757873098570539
-0.112000000000000	0.757336294345032
-0.111000000000000	0.756799943766245
-0.110000000000000	0.756264046462290
-0.109000000000000	0.755728602061621
-0.108000000000000	0.755193610193036
-0.107000000000000	0.754659070485678
-0.106000000000000	0.754124982569027
-0.105000000000000	0.753591346072910
-0.104000000000000	0.753058160627498
-0.103000000000000	0.752525425863298
-0.102000000000000	0.751993141411166
-0.101000000000000	0.751461306902292
-0.0999999999999999	0.750929921968212
-0.0990000000000000	0.750398986240803
-0.0979999999999999	0.749868499352279
-0.0970000000000000	0.749338460935198
-0.0959999999999999	0.748808870622457
-0.0950000000000000	0.748279728047291
-0.0939999999999999	0.747751032843279
-0.0930000000000000	0.747222784644334
-0.0919999999999999	0.746694983084711
-0.0910000000000000	0.746167627799005
-0.0899999999999999	0.745640718422145
-0.0890000000000000	0.745114254589403
-0.0879999999999999	0.744588235936387
-0.0870000000000000	0.744062662099040
-0.0859999999999999	0.743537532713649
-0.0850000000000000	0.743012847416833
-0.0840000000000001	0.742488605845548
-0.0830000000000000	0.741964807637090
-0.0820000000000001	0.741441452429086
-0.0810000000000000	0.740918539859505
-0.0800000000000001	0.740396069566650
-0.0790000000000000	0.739874041189156
-0.0780000000000001	0.739352454365999
-0.0770000000000000	0.738831308736485
-0.0760000000000001	0.738310603940258
-0.0750000000000000	0.737790339617297
-0.0740000000000001	0.737270515407912
-0.0730000000000000	0.736751130952750
-0.0720000000000001	0.736232185892791
-0.0710000000000000	0.735713679869347
-0.0700000000000001	0.735195612524067
-0.0690000000000000	0.734677983498927
-0.0680000000000001	0.734160792436243
-0.0670000000000000	0.733644038978657
-0.0660000000000001	0.733127722769146
-0.0650000000000000	0.732611843451022
-0.0640000000000001	0.732096400667923
-0.0629999999999999	0.731581394063820
-0.0620000000000001	0.731066823283020
-0.0609999999999999	0.730552687970154
-0.0600000000000001	0.730038987770189
-0.0589999999999999	0.729525722328419
-0.0580000000000001	0.729012891290469
-0.0569999999999999	0.728500494302297
-0.0560000000000001	0.727988531010186
-0.0549999999999999	0.727477001060750
-0.0540000000000001	0.726965904100936
-0.0529999999999999	0.726455239778011
-0.0520000000000000	0.725945007739581
-0.0509999999999999	0.725435207633574
-0.0500000000000000	0.724925839108246
-0.0489999999999999	0.724416901812185
-0.0480000000000000	0.723908395394304
-0.0469999999999999	0.723400319503841
-0.0460000000000000	0.722892673790368
-0.0449999999999999	0.722385457903776
-0.0440000000000000	0.721878671494287
-0.0429999999999999	0.721372314212450
-0.0420000000000000	0.720866385709136
-0.0409999999999999	0.720360885635548
-0.0400000000000000	0.719855813643209
-0.0389999999999999	0.719351169383969
-0.0380000000000000	0.718846952510007
-0.0369999999999999	0.718343162673819
-0.0360000000000000	0.717839799528234
-0.0349999999999999	0.717336862726400
-0.0340000000000000	0.716834351921789
-0.0329999999999999	0.716332266768202
-0.0320000000000000	0.715830606919759
-0.0309999999999999	0.715329372030904
-0.0300000000000000	0.714828561756406
-0.0289999999999999	0.714328175751353
-0.0280000000000000	0.713828213671161
-0.0269999999999999	0.713328675171565
-0.0260000000000000	0.712829559908622
-0.0249999999999999	0.712330867538713
-0.0240000000000000	0.711832597718540
-0.0229999999999999	0.711334750105122
-0.0220000000000000	0.710837324355809
-0.0209999999999999	0.710340320128261
-0.0200000000000000	0.709843737080465
-0.0189999999999999	0.709347574870729
-0.0180000000000000	0.708851833157677
-0.0169999999999999	0.708356511600258
-0.0160000000000000	0.707861609857735
-0.0149999999999999	0.707367127589694
-0.0140000000000000	0.706873064456043
-0.0129999999999999	0.706379420117002
-0.0120000000000000	0.705886194233115
-0.0109999999999999	0.705393386465244
-0.0100000000000000	0.704900996474565
-0.00899999999999990	0.704409023922579
-0.00800000000000001	0.703917468471100
-0.00699999999999990	0.703426329782259
-0.00600000000000001	0.702935607518509
-0.00499999999999989	0.702445301342614
-0.00400000000000000	0.701955410917660
-0.00299999999999989	0.701465935907046
-0.00200000000000000	0.700976875974490
-0.000999999999999890	0.700488230784025
0	0.700000000000000
0.00100000000000011	0.699512183287078
0.00200000000000000	0.699024780310241
0.00300000000000011	0.698537790734783
0.00400000000000000	0.698051214226314
0.00500000000000012	0.697565050450759
0.00600000000000001	0.697079299074358
0.00700000000000012	0.696593959763663
0.00800000000000001	0.696109032185543
0.00900000000000012	0.695624516007178
0.0100000000000000	0.695140410896064
0.0110000000000001	0.694656716520008
0.0120000000000000	0.694173432547132
0.0130000000000001	0.693690558645868
0.0140000000000000	0.693208094484966
0.0150000000000001	0.692726039733482
0.0160000000000000	0.692244394060789
0.0170000000000001	0.691763157136568
0.0180000000000000	0.691282328630816
0.0190000000000001	0.690801908213838
0.0200000000000000	0.690321895556251
0.0210000000000001	0.689842290328983
0.0220000000000000	0.689363092203275
0.0230000000000001	0.688884300850674
0.0240000000000000	0.688405915943042
0.0250000000000001	0.687927937152547
0.0260000000000000	0.687450364151671
0.0270000000000001	0.686973196613201
0.0280000000000000	0.686496434210237
0.0290000000000001	0.686020076616187
0.0300000000000000	0.685544123504767
0.0310000000000001	0.685068574550003
0.0320000000000000	0.684593429426230
0.0330000000000001	0.684118687808088
0.0340000000000000	0.683644349370528
0.0350000000000001	0.683170413788809
0.0360000000000000	0.682696880738495
0.0370000000000001	0.682223749895459
0.0380000000000000	0.681751020935883
0.0390000000000001	0.681278693536251
0.0400000000000000	0.680806767373359
0.0410000000000002	0.680335242124306
0.0420000000000000	0.679864117466497
0.0429999999999999	0.679393393077646
0.0440000000000000	0.678923068635770
0.0449999999999999	0.678453143819192
0.0460000000000000	0.677983618306541
0.0469999999999999	0.677514491776751
0.0480000000000000	0.677045763909061
0.0489999999999999	0.676577434383014
0.0500000000000000	0.676109502878458
0.0509999999999999	0.675641969075545
0.0520000000000000	0.675174832654731
0.0529999999999999	0.674708093296776
0.0540000000000001	0.674241750682742
0.0549999999999999	0.673775804493997
0.0560000000000001	0.673310254412210
0.0569999999999999	0.672845100119355
0.0580000000000001	0.672380341297706
0.0589999999999999	0.671915977629840
0.0600000000000001	0.671452008798639
0.0609999999999999	0.670988434487283
0.0620000000000001	0.670525254379257
0.0629999999999999	0.670062468158347
0.0640000000000001	0.669600075508638
0.0650000000000000	0.669138076114519
0.0660000000000001	0.668676469660678
0.0670000000000000	0.668215255832105
0.0680000000000001	0.667754434314090
0.0690000000000000	0.667294004792224
0.0700000000000001	0.666833966952396
0.0710000000000000	0.666374320480797
0.0720000000000001	0.665915065063916
0.0730000000000000	0.665456200388544
0.0740000000000001	0.664997726141767
0.0750000000000000	0.664539642010975
0.0760000000000001	0.664081947683853
0.0770000000000000	0.663624642848386
0.0780000000000001	0.663167727192856
0.0790000000000000	0.662711200405847
0.0800000000000001	0.662255062176235
0.0810000000000000	0.661799312193200
0.0820000000000001	0.661343950146214
0.0830000000000000	0.660888975725051
0.0840000000000001	0.660434388619778
0.0850000000000000	0.659980188520762
0.0860000000000001	0.659526375118664
0.0870000000000000	0.659072948104444
0.0880000000000001	0.658619907169358
0.0890000000000000	0.658167252004955
0.0900000000000001	0.657714982303083
0.0910000000000000	0.657263097755885
0.0920000000000001	0.656811598055799
0.0930000000000000	0.656360482895557
0.0940000000000001	0.655909751968189
0.0950000000000000	0.655459404967016
0.0960000000000001	0.655009441585658
0.0970000000000000	0.654559861518025
0.0980000000000001	0.654110664458324
0.0990000000000000	0.653661850101055
0.100000000000000	0.653213418141012
0.101000000000000	0.652765368273282
0.102000000000000	0.652317700193246
0.103000000000000	0.651870413596579
0.104000000000000	0.651423508179246
0.105000000000000	0.650976983637508
0.106000000000000	0.650530839667916
0.107000000000000	0.650085075967315
0.108000000000000	0.649639692232843
0.109000000000000	0.649194688161926
0.110000000000000	0.648750063452286
0.111000000000000	0.648305817801934
0.112000000000000	0.647861950909174
0.113000000000000	0.647418462472599
0.114000000000000	0.646975352191094
0.115000000000000	0.646532619763837
0.116000000000000	0.646090264890292
0.117000000000000	0.645648287270217
0.118000000000000	0.645206686603658
0.119000000000000	0.644765462590952
0.120000000000000	0.644324614932725
0.121000000000000	0.643884143329894
0.122000000000000	0.643444047483664
0.123000000000000	0.643004327095529
0.124000000000000	0.642564981867271
0.125000000000000	0.642126011500964
0.126000000000000	0.641687415698968
0.127000000000000	0.641249194163932
0.128000000000000	0.640811346598792
0.129000000000000	0.640373872706774
0.130000000000000	0.639936772191391
0.131000000000000	0.639500044756442
0.132000000000000	0.639063690106016
0.133000000000000	0.638627707944487
0.134000000000000	0.638192097976516
0.135000000000000	0.637756859907053
0.136000000000000	0.637321993441331
0.137000000000000	0.636887498284874
0.138000000000000	0.636453374143488
0.139000000000000	0.636019620723267
0.140000000000000	0.635586237730591
0.141000000000000	0.635153224872124
0.142000000000000	0.634720581854816
0.143000000000000	0.634288308385905
0.144000000000000	0.633856404172910
0.145000000000000	0.633424868923637
0.146000000000000	0.632993702346176
0.147000000000000	0.632562904148902
0.148000000000000	0.632132474040473
0.149000000000000	0.631702411729833
0.150000000000000	0.631272716926209
0.151000000000000	0.630843389339111
0.152000000000000	0.630414428678333
0.153000000000000	0.629985834653955
0.154000000000000	0.629557606976334
0.155000000000000	0.629129745356115
0.156000000000000	0.628702249504224
0.157000000000000	0.628275119131871
0.158000000000000	0.627848353950547
0.159000000000000	0.627421953672025
0.160000000000000	0.626995918008360
0.161000000000000	0.626570246671891
0.162000000000000	0.626144939375235
0.163000000000000	0.625719995831294
0.164000000000000	0.625295415753249
0.165000000000000	0.624871198854563
0.166000000000000	0.624447344848979
0.167000000000000	0.624023853450523
0.168000000000000	0.623600724373499
0.169000000000000	0.623177957332493
0.170000000000000	0.622755552042369
0.171000000000000	0.622333508218274
0.172000000000000	0.621911825575633
0.173000000000000	0.621490503830151
0.174000000000000	0.621069542697812
0.175000000000000	0.620648941894880
0.176000000000000	0.620228701137897
0.177000000000000	0.619808820143686
0.178000000000000	0.619389298629347
0.179000000000000	0.618970136312259
0.180000000000000	0.618551332910077
0.181000000000000	0.618132888140740
0.182000000000000	0.617714801722460
0.183000000000000	0.617297073373727
0.184000000000000	0.616879702813312
0.185000000000000	0.616462689760261
0.186000000000000	0.616046033933896
0.187000000000000	0.615629735053820
0.188000000000000	0.615213792839910
0.189000000000000	0.614798207012320
0.190000000000000	0.614382977291482
0.191000000000000	0.613968103398103
0.192000000000000	0.613553585053167
0.193000000000000	0.613139421977934
0.194000000000000	0.612725613893939
0.195000000000000	0.612312160522995
0.196000000000000	0.611899061587187
0.197000000000000	0.611486316808879
0.198000000000000	0.611073925910708
0.199000000000000	0.610661888615586
0.200000000000000	0.610250204646701
0.201000000000000	0.609838873727515
0.202000000000000	0.609427895581764
0.203000000000000	0.609017269933461
0.204000000000000	0.608606996506888
0.205000000000000	0.608197075026606
0.206000000000000	0.607787505217448
0.207000000000000	0.607378286804519
0.208000000000000	0.606969419513201
0.209000000000000	0.606560903069146
0.210000000000000	0.606152737198280
0.211000000000000	0.605744921626804
0.212000000000000	0.605337456081189
0.213000000000000	0.604930340288179
0.214000000000000	0.604523573974794
0.215000000000000	0.604117156868321
0.216000000000000	0.603711088696324
0.217000000000000	0.603305369186634
0.218000000000000	0.602899998067358
0.219000000000000	0.602494975066874
0.220000000000000	0.602090299913829
0.221000000000000	0.601685972337143
0.222000000000000	0.601281992066007
0.223000000000000	0.600878358829884
0.224000000000000	0.600475072358506
0.225000000000000	0.600072132381876
0.226000000000000	0.599669538630269
0.227000000000000	0.599267290834228
0.228000000000000	0.598865388724568
0.229000000000000	0.598463832032373
0.230000000000000	0.598062620488998
0.231000000000000	0.597661753826065
0.232000000000000	0.597261231775468
0.233000000000000	0.596861054069370
0.234000000000000	0.596461220440203
0.235000000000000	0.596061730620667
0.236000000000000	0.595662584343733
0.237000000000000	0.595263781342638
0.238000000000000	0.594865321350889
0.239000000000000	0.594467204102262
0.240000000000000	0.594069429330799
0.241000000000000	0.593671996770814
0.242000000000000	0.593274906156884
0.243000000000000	0.592878157223857
0.244000000000000	0.592481749706848
0.245000000000000	0.592085683341240
0.246000000000000	0.591689957862681
0.247000000000000	0.591294573007087
0.248000000000000	0.590899528510644
0.249000000000000	0.590504824109799
0.250000000000000	0.590110459541272
0.251000000000000	0.589716434542045
0.252000000000000	0.589322748849368
0.253000000000000	0.588929402200757
0.254000000000000	0.588536394333993
0.255000000000000	0.588143724987126
0.256000000000000	0.587751393898468
0.257000000000000	0.587359400806597
0.258000000000000	0.586967745450361
0.259000000000000	0.586576427568866
0.260000000000000	0.586185446901490
0.261000000000000	0.585794803187871
0.262000000000000	0.585404496167914
0.263000000000000	0.585014525581788
0.264000000000000	0.584624891169928
0.265000000000000	0.584235592673032
0.266000000000000	0.583846629832061
0.267000000000000	0.583458002388243
0.268000000000000	0.583069710083068
0.269000000000000	0.582681752658289
0.270000000000000	0.582294129855925
0.271000000000000	0.581906841418256
0.272000000000000	0.581519887087828
0.273000000000000	0.581133266607448
0.274000000000000	0.580746979720186
0.275000000000000	0.580361026169376
0.276000000000000	0.579975405698615
0.277000000000000	0.579590118051761
0.278000000000000	0.579205162972935
0.279000000000000	0.578820540206521
0.280000000000000	0.578436249497165
0.281000000000000	0.578052290589775
0.282000000000000	0.577668663229520
0.283000000000000	0.577285367161831
0.284000000000000	0.576902402132402
0.285000000000000	0.576519767887186
0.286000000000000	0.576137464172399
0.287000000000000	0.575755490734518
0.288000000000000	0.575373847320281
0.289000000000000	0.574992533676685
0.290000000000000	0.574611549550991
0.291000000000000	0.574230894690719
0.292000000000000	0.573850568843648
0.293000000000000	0.573470571757819
0.294000000000000	0.573090903181533
0.295000000000000	0.572711562863351
0.296000000000000	0.572332550552094
0.297000000000000	0.571953865996841
0.298000000000000	0.571575508946934
0.299000000000000	0.571197479151970
0.300000000000000	0.570819776361810
0.301000000000000	0.570442400326571
0.302000000000000	0.570065350796630
0.303000000000000	0.569688627522623
0.304000000000000	0.569312230255445
0.305000000000000	0.568936158746249
0.306000000000000	0.568560412746448
0.307000000000000	0.568184992007710
0.308000000000000	0.567809896281967
0.309000000000000	0.567435125321402
0.310000000000000	0.567060678878462
0.311000000000000	0.566686556705848
0.312000000000000	0.566312758556522
0.313000000000000	0.565939284183700
0.314000000000000	0.565566133340858
0.315000000000000	0.565193305781728
0.316000000000000	0.564820801260300
0.317000000000000	0.564448619530821
0.318000000000000	0.564076760347794
0.319000000000000	0.563705223465980
0.320000000000000	0.563334008640396
0.321000000000000	0.562963115626316
0.322000000000000	0.562592544179269
0.323000000000000	0.562222294055042
0.324000000000000	0.561852365009677
0.325000000000000	0.561482756799474
0.326000000000000	0.561113469180985
0.327000000000000	0.560744501911022
0.328000000000000	0.560375854746650
0.329000000000000	0.560007527445191
0.330000000000000	0.559639519764221
0.331000000000000	0.559271831461571
0.332000000000000	0.558904462295330
0.333000000000000	0.558537412023839
0.334000000000000	0.558170680405695
0.335000000000000	0.557804267199750
0.336000000000000	0.557438172165110
0.337000000000000	0.557072395061137
0.338000000000000	0.556706935647444
0.339000000000000	0.556341793683903
0.340000000000000	0.555976968930635
0.341000000000000	0.555612461148021
0.342000000000000	0.555248270096690
0.343000000000000	0.554884395537528
0.344000000000000	0.554520837231675
0.345000000000000	0.554157594940523
0.346000000000000	0.553794668425717
0.347000000000000	0.553432057449158
0.348000000000000	0.553069761772998
0.349000000000000	0.552707781159643
0.350000000000000	0.552346115371750
0.351000000000000	0.551984764172232
0.352000000000000	0.551623727324252
0.353000000000000	0.551263004591228
0.354000000000000	0.550902595736827
0.355000000000000	0.550542500524973
0.356000000000000	0.550182718719838
0.357000000000000	0.549823250085850
0.358000000000000	0.549464094387684
0.359000000000000	0.549105251390272
0.360000000000000	0.548746720858796
0.361000000000000	0.548388502558687
0.362000000000000	0.548030596255632
0.363000000000000	0.547673001715567
0.364000000000000	0.547315718704679
0.365000000000000	0.546958746989408
0.366000000000000	0.546602086336443
0.367000000000000	0.546245736512726
0.368000000000000	0.545889697285448
0.369000000000000	0.545533968422052
0.370000000000000	0.545178549690232
0.371000000000000	0.544823440857931
0.372000000000000	0.544468641693345
0.373000000000000	0.544114151964917
0.374000000000000	0.543759971441343
0.375000000000000	0.543406099891569
0.376000000000000	0.543052537084789
0.377000000000000	0.542699282790448
0.378000000000000	0.542346336778241
0.379000000000000	0.541993698818114
0.380000000000000	0.541641368680260
0.381000000000000	0.541289346135123
0.382000000000000	0.540937630953396
0.383000000000000	0.540586222906022
0.384000000000000	0.540235121764192
0.385000000000000	0.539884327299347
0.386000000000000	0.539533839283177
0.387000000000000	0.539183657487620
0.388000000000000	0.538833781684864
0.389000000000000	0.538484211647344
0.390000000000000	0.538134947147745
0.391000000000000	0.537785987959001
0.392000000000000	0.537437333854292
0.393000000000000	0.537088984607049
0.394000000000000	0.536740939990949
0.395000000000000	0.536393199779918
0.396000000000000	0.536045763748130
0.397000000000000	0.535698631670007
0.398000000000000	0.535351803320218
0.399000000000000	0.535005278473681
0.400000000000000	0.534659056905561
0.401000000000000	0.534313138391269
0.402000000000000	0.533967522706465
0.403000000000000	0.533622209627058
0.404000000000000	0.533277198929199
0.405000000000000	0.532932490389292
0.406000000000000	0.532588083783984
0.407000000000000	0.532243978890170
0.408000000000000	0.531900175484993
0.409000000000000	0.531556673345841
0.410000000000000	0.531213472250349
0.411000000000000	0.530870571976401
0.412000000000000	0.530527972302123
0.413000000000000	0.530185673005892
0.414000000000000	0.529843673866326
0.415000000000000	0.529501974662296
0.416000000000000	0.529160575172912
0.417000000000000	0.528819475177536
0.418000000000000	0.528478674455770
0.419000000000000	0.528138172787469
0.420000000000000	0.527797969952727
0.421000000000000	0.527458065731887
0.422000000000000	0.527118459905537
0.423000000000000	0.526779152254511
0.424000000000000	0.526440142559888
0.425000000000000	0.526101430602992
0.426000000000000	0.525763016165391
0.427000000000000	0.525424899028902
0.428000000000000	0.525087078975582
0.429000000000000	0.524749555787738
0.430000000000000	0.524412329247917
0.431000000000000	0.524075399138916
0.432000000000000	0.523738765243771
0.433000000000000	0.523402427345768
0.434000000000000	0.523066385228433
0.435000000000000	0.522730638675541
0.436000000000000	0.522395187471107
0.437000000000000	0.522060031399393
0.438000000000000	0.521725170244905
0.439000000000000	0.521390603792392
0.440000000000000	0.521056331826848
0.441000000000000	0.520722354133510
0.442000000000000	0.520388670497862
0.443000000000000	0.520055280705627
0.444000000000000	0.519722184542776
0.445000000000000	0.519389381795520
0.446000000000000	0.519056872250318
0.447000000000000	0.518724655693869
0.448000000000000	0.518392731913116
0.449000000000000	0.518061100695247
0.450000000000000	0.517729761827691
0.451000000000000	0.517398715098123
0.452000000000000	0.517067960294459
0.453000000000000	0.516737497204860
0.454000000000000	0.516407325617726
0.455000000000000	0.516077445321705
0.456000000000000	0.515747856105685
0.457000000000000	0.515418557758798
0.458000000000000	0.515089550070418
0.459000000000000	0.514760832830161
0.460000000000000	0.514432405827887
0.461000000000000	0.514104268853698
0.462000000000000	0.513776421697939
0.463000000000000	0.513448864151197
0.464000000000000	0.513121596004300
0.465000000000000	0.512794617048320
0.466000000000000	0.512467927074572
0.467000000000000	0.512141525874609
0.468000000000000	0.511815413240231
0.469000000000000	0.511489588963478
0.470000000000000	0.511164052836631
0.471000000000000	0.510838804652213
0.472000000000000	0.510513844202992
0.473000000000000	0.510189171281972
0.474000000000000	0.509864785682405
0.475000000000000	0.509540687197779
0.476000000000000	0.509216875621828
0.477000000000000	0.508893350748524
0.478000000000000	0.508570112372084
0.479000000000000	0.508247160286963
0.480000000000000	0.507924494287860
0.481000000000000	0.507602114169713
0.482000000000000	0.507280019727703
0.483000000000000	0.506958210757251
0.484000000000000	0.506636687054020
0.485000000000000	0.506315448413913
0.486000000000000	0.505994494633075
0.487000000000000	0.505673825507891
0.488000000000000	0.505353440834989
0.489000000000000	0.505033340411234
0.490000000000000	0.504713524033735
0.491000000000000	0.504393991499841
0.492000000000000	0.504074742607141
0.493000000000000	0.503755777153465
0.494000000000000	0.503437094936884
0.495000000000000	0.503118695755709
0.496000000000000	0.502800579408490
0.497000000000000	0.502482745694021
0.498000000000000	0.502165194411333
0.499000000000000	0.501847925359699
0.500000000000000	0.501530938338632
0.501000000000000	0.501214233147884
0.502000000000000	0.500897809587450
0.503000000000000	0.500581667457563
0.504000000000000	0.500265806558695
0.505000000000000	0.499950226691560
0.506000000000000	0.499634927657113
0.507000000000000	0.499319909256546
0.508000000000000	0.499005171291292
0.509000000000000	0.498690713563025
0.510000000000000	0.498376535873658
0.511000000000000	0.498062638025344
0.512000000000000	0.497749019820474
0.513000000000000	0.497435681061681
0.514000000000000	0.497122621551837
0.515000000000000	0.496809841094054
0.516000000000000	0.496497339491682
0.517000000000000	0.496185116548311
0.518000000000000	0.495873172067773
0.519000000000000	0.495561505854135
0.520000000000000	0.495250117711708
0.521000000000000	0.494939007445039
0.522000000000000	0.494628174858916
0.523000000000000	0.494317619758367
0.524000000000000	0.494007341948656
0.525000000000000	0.493697341235290
0.526000000000000	0.493387617424013
0.527000000000000	0.493078170320809
0.528000000000000	0.492768999731901
0.529000000000000	0.492460105463751
0.530000000000000	0.492151487323061
0.531000000000000	0.491843145116769
0.532000000000000	0.491535078652057
0.533000000000000	0.491227287736341
0.534000000000000	0.490919772177280
0.535000000000000	0.490612531782768
0.536000000000000	0.490305566360942
0.537000000000000	0.489998875720175
0.538000000000000	0.489692459669079
0.539000000000000	0.489386318016507
0.540000000000000	0.489080450571549
0.541000000000000	0.488774857143534
0.542000000000000	0.488469537542029
0.543000000000000	0.488164491576842
0.544000000000000	0.487859719058018
0.545000000000000	0.487555219795841
0.546000000000000	0.487250993600833
0.547000000000000	0.486947040283755
0.548000000000000	0.486643359655610
0.549000000000000	0.486339951527633
0.550000000000000	0.486036815711303
0.551000000000000	0.485733952018334
0.552000000000000	0.485431360260683
0.553000000000000	0.485129040250541
0.554000000000000	0.484826991800340
0.555000000000000	0.484525214722748
0.556000000000000	0.484223708830676
0.557000000000000	0.483922473937269
0.558000000000000	0.483621509855913
0.559000000000000	0.483320816400231
0.560000000000000	0.483020393384086
0.561000000000000	0.482720240621577
0.562000000000000	0.482420357927045
0.563000000000000	0.482120745115065
0.564000000000000	0.481821402000455
0.565000000000000	0.481522328398267
0.566000000000000	0.481223524123794
0.567000000000000	0.480924988992568
0.568000000000000	0.480626722820357
0.569000000000000	0.480328725423168
0.570000000000000	0.480030996617248
0.571000000000000	0.479733536219081
0.572000000000000	0.479436344045389
0.573000000000000	0.479139419913132
0.574000000000000	0.478842763639512
0.575000000000000	0.478546375041963
0.576000000000000	0.478250253938163
0.577000000000000	0.477954400146025
0.578000000000000	0.477658813483702
0.579000000000000	0.477363493769584
0.580000000000000	0.477068440822300
0.581000000000000	0.476773654460718
0.582000000000000	0.476479134503944
0.583000000000000	0.476184880771321
0.584000000000000	0.475890893082432
0.585000000000000	0.475597171257096
0.586000000000000	0.475303715115374
0.587000000000000	0.475010524477563
0.588000000000000	0.474717599164197
0.589000000000000	0.474424938996051
0.590000000000000	0.474132543794138
0.591000000000000	0.473840413379707
0.592000000000000	0.473548547574248
0.593000000000000	0.473256946199489
0.594000000000000	0.472965609077395
0.595000000000000	0.472674536030171
0.596000000000000	0.472383726880258
0.597000000000000	0.472093181450339
0.598000000000000	0.471802899563332
0.599000000000000	0.471512881042397
0.600000000000000	0.471223125710928
0.601000000000000	0.470933633392561
0.602000000000000	0.470644403911170
0.603000000000000	0.470355437090866
0.604000000000000	0.470066732756000
0.605000000000000	0.469778290731161
0.606000000000000	0.469490110841176
0.607000000000000	0.469202192911112
0.608000000000000	0.468914536766273
0.609000000000000	0.468627142232204
0.610000000000000	0.468340009134685
0.611000000000000	0.468053137299738
0.612000000000000	0.467766526553622
0.613000000000000	0.467480176722836
0.614000000000000	0.467194087634116
0.615000000000000	0.466908259114438
0.616000000000000	0.466622690991017
0.617000000000000	0.466337383091306
0.618000000000000	0.466052335242997
0.619000000000000	0.465767547274021
0.620000000000000	0.465483019012548
0.621000000000000	0.465198750286988
0.622000000000000	0.464914740925988
0.623000000000000	0.464630990758435
0.624000000000000	0.464347499613455
0.625000000000000	0.464064267320413
0.626000000000000	0.463781293708913
0.627000000000000	0.463498578608799
0.628000000000000	0.463216121850153
0.629000000000000	0.462933923263297
0.630000000000000	0.462651982678791
0.631000000000000	0.462370299927437
0.632000000000000	0.462088874840273
0.633000000000000	0.461807707248579
0.634000000000000	0.461526796983872
0.635000000000000	0.461246143877911
0.636000000000000	0.460965747762693
0.637000000000000	0.460685608470455
0.638000000000000	0.460405725833673
0.639000000000000	0.460126099685063
0.640000000000000	0.459846729857581
0.641000000000000	0.459567616184423
0.642000000000000	0.459288758499023
0.643000000000000	0.459010156635057
0.644000000000000	0.458731810426438
0.645000000000000	0.458453719707324
0.646000000000000	0.458175884312107
0.647000000000000	0.457898304075423
0.648000000000000	0.457620978832146
0.649000000000000	0.457343908417391
0.650000000000000	0.457067092666514
0.651000000000000	0.456790531415110
0.652000000000000	0.456514224499014
0.653000000000000	0.456238171754303
0.654000000000000	0.455962373017292
0.655000000000000	0.455686828124538
0.656000000000000	0.455411536912839
0.657000000000000	0.455136499219233
0.658000000000000	0.454861714880997
0.659000000000000	0.454587183735652
0.660000000000000	0.454312905620956
0.661000000000000	0.454038880374912
0.662000000000000	0.453765107835760
0.663000000000000	0.453491587841983
0.664000000000000	0.453218320232304
0.665000000000000	0.452945304845689
0.666000000000000	0.452672541521343
0.667000000000000	0.452400030098713
0.668000000000000	0.452127770417487
0.669000000000000	0.451855762317595
0.670000000000000	0.451584005639209
0.671000000000000	0.451312500222740
0.672000000000000	0.451041245908843
0.673000000000000	0.450770242538414
0.674000000000000	0.450499489952590
0.675000000000000	0.450228987992751
0.676000000000000	0.449958736500518
0.677000000000000	0.449688735317753
0.678000000000000	0.449418984286563
0.679000000000000	0.449149483249294
0.680000000000000	0.448880232048536
0.681000000000000	0.448611230527121
0.682000000000000	0.448342478528122
0.683000000000000	0.448073975894857
0.684000000000000	0.447805722470884
0.685000000000000	0.447537718100006
0.686000000000000	0.447269962626265
0.687000000000000	0.447002455893951
0.688000000000000	0.446735197747592
0.689000000000000	0.446468188031963
0.690000000000000	0.446201426592077
0.691000000000000	0.445934913273196
0.692000000000000	0.445668647920821
0.693000000000000	0.445402630380699
0.694000000000000	0.445136860498817
0.695000000000000	0.444871338121410
0.696000000000000	0.444606063094953
0.697000000000000	0.444341035266166
0.698000000000000	0.444076254482013
0.699000000000000	0.443811720589702
0.700000000000000	0.443547433436684
0.701000000000000	0.443283392870656
0.702000000000000	0.443019598739557
0.703000000000000	0.442756050891573
0.704000000000000	0.442492749175130
0.705000000000000	0.442229693438904
0.706000000000000	0.441966883531811
0.707000000000000	0.441704319303015
0.708000000000000	0.441442000601922
0.709000000000000	0.441179927278186
0.710000000000000	0.440918099181704
0.711000000000000	0.440656516162619
0.712000000000000	0.440395178071318
0.713000000000000	0.440134084758436
0.714000000000000	0.439873236074850
0.715000000000000	0.439612631871686
0.716000000000000	0.439352272000314
0.717000000000000	0.439092156312350
0.718000000000000	0.438832284659656
0.719000000000000	0.438572656894341
0.720000000000000	0.438313272868758
0.721000000000000	0.438054132435510
0.722000000000000	0.437795235447442
0.723000000000000	0.437536581757650
0.724000000000000	0.437278171219473
0.725000000000000	0.437020003686500
0.726000000000000	0.436762079012565
0.727000000000000	0.436504397051748
0.728000000000000	0.436246957658380
0.729000000000000	0.435989760687037
0.730000000000000	0.435732805992542
0.731000000000000	0.435476093429966
0.732000000000000	0.435219622854628
0.733000000000000	0.434963394122097
0.734000000000000	0.434707407088186
0.735000000000000	0.434451661608959
0.736000000000000	0.434196157540728
0.737000000000000	0.433940894740052
0.738000000000000	0.433685873063741
0.739000000000000	0.433431092368851
0.740000000000000	0.433176552512690
0.741000000000000	0.432922253352811
0.742000000000000	0.432668194747021
0.743000000000000	0.432414376553372
0.744000000000000	0.432160798630169
0.745000000000000	0.431907460835963
0.746000000000000	0.431654363029558
0.747000000000000	0.431401505070006
0.748000000000000	0.431148886816611
0.749000000000000	0.430896508128925
0.750000000000000	0.430644368866751
0.751000000000000	0.430392468890144
0.752000000000000	0.430140808059408
0.753000000000000	0.429889386235098
0.754000000000000	0.429638203278022
0.755000000000000	0.429387259049237
0.756000000000000	0.429136553410053
0.757000000000000	0.428886086222029
0.758000000000000	0.428635857346979
0.759000000000000	0.428385866646966
0.760000000000000	0.428136113984306
0.761000000000000	0.427886599221569
0.762000000000000	0.427637322221575
0.763000000000000	0.427388282847397
0.764000000000000	0.427139480962362
0.765000000000000	0.426890916430048
0.766000000000000	0.426642589114287
0.767000000000000	0.426394498879165
0.768000000000000	0.426146645589021
0.769000000000000	0.425899029108446
0.770000000000000	0.425651649302287
0.771000000000000	0.425404506035644
0.772000000000000	0.425157599173871
0.773000000000000	0.424910928582576
0.774000000000000	0.424664494127624
0.775000000000000	0.424418295675130
0.776000000000000	0.424172333091469
0.777000000000000	0.423926606243268
0.778000000000000	0.423681114997410
0.779000000000000	0.423435859221034
0.780000000000000	0.423190838781534
0.781000000000000	0.422946053546560
0.782000000000000	0.422701503384018
0.783000000000000	0.422457188162071
0.784000000000000	0.422213107749138
0.785000000000000	0.421969262013894
0.786000000000000	0.421725650825272
0.787000000000000	0.421482274052461
0.788000000000000	0.421239131564909
0.789000000000000	0.420996223232319
0.790000000000000	0.420753548924654
0.791000000000000	0.420511108512134
0.792000000000000	0.420268901865237
0.793000000000000	0.420026928854699
0.794000000000000	0.419785189351517
0.795000000000000	0.419543683226942
0.796000000000000	0.419302410352489
0.797000000000000	0.419061370599928
0.798000000000000	0.418820563841293
0.799000000000000	0.418579989948874
0.800000000000000	0.418339648795222
0.801000000000000	0.418099540253147
0.802000000000000	0.417859664195723
0.803000000000000	0.417620020496280
0.804000000000000	0.417380609028412
0.805000000000000	0.417141429665972
0.806000000000000	0.416902482283076
0.807000000000000	0.416663766754101
0.808000000000000	0.416425282953684
0.809000000000000	0.416187030756726
0.810000000000000	0.415949010038390
0.811000000000000	0.415711220674101
0.812000000000000	0.415473662539546
0.813000000000000	0.415236335510676
0.814000000000000	0.414999239463706
0.815000000000000	0.414762374275111
0.816000000000000	0.414525739821635
0.817000000000000	0.414289335980280
0.818000000000000	0.414053162628318
0.819000000000000	0.413817219643280
0.820000000000000	0.413581506902965
0.821000000000000	0.413346024285437
0.822000000000000	0.413110771669025
0.823000000000000	0.412875748932321
0.824000000000000	0.412640955954186
0.825000000000000	0.412406392613745
0.826000000000000	0.412172058790391
0.827000000000000	0.411937954363782
0.828000000000000	0.411704079213843
0.829000000000000	0.411470433220766
0.830000000000000	0.411237016265012
0.831000000000000	0.411003828227307
0.832000000000000	0.410770868988648
0.833000000000000	0.410538138430297
0.834000000000000	0.410305636433786
0.835000000000000	0.410073362880916
0.836000000000000	0.409841317653757
0.837000000000000	0.409609500634648
0.838000000000000	0.409377911706197
0.839000000000000	0.409146550751283
0.840000000000000	0.408915417653055
0.841000000000000	0.408684512294930
0.842000000000000	0.408453834560601
0.843000000000000	0.408223384334027
0.844000000000000	0.407993161499441
0.845000000000000	0.407763165941347
0.846000000000000	0.407533397544520
0.847000000000000	0.407303856194010
0.848000000000000	0.407074541775136
0.849000000000000	0.406845454173493
0.850000000000000	0.406616593274946
0.851000000000000	0.406387958965638
0.852000000000000	0.406159551131980
0.853000000000000	0.405931369660664
0.854000000000000	0.405703414438649
0.855000000000000	0.405475685353174
0.856000000000000	0.405248182291752
0.857000000000000	0.405020905142171
0.858000000000000	0.404793853792493
0.859000000000000	0.404567028131059
0.860000000000000	0.404340428046485
0.861000000000000	0.404114053427664
0.862000000000000	0.403887904163765
0.863000000000000	0.403661980144236
0.864000000000000	0.403436281258801
0.865000000000000	0.403210807397464
0.866000000000000	0.402985558450505
0.867000000000000	0.402760534308485
0.868000000000000	0.402535734862243
0.869000000000000	0.402311160002898
0.870000000000000	0.402086809621848
0.871000000000000	0.401862683610771
0.872000000000000	0.401638781861626
0.873000000000000	0.401415104266653
0.874000000000000	0.401191650718372
0.875000000000000	0.400968421109588
0.876000000000000	0.400745415333383
0.877000000000000	0.400522633283124
0.878000000000000	0.400300074852461
0.879000000000000	0.400077739935326
0.880000000000000	0.399855628425934
0.881000000000000	0.399633740218786
0.882000000000000	0.399412075208663
0.883000000000000	0.399190633290635
0.884000000000000	0.398969414360055
0.885000000000000	0.398748418312559
0.886000000000000	0.398527645044073
0.887000000000000	0.398307094450805
0.888000000000000	0.398086766429252
0.889000000000000	0.397866660876198
0.890000000000000	0.397646777688711
0.891000000000000	0.397427116764150
0.892000000000000	0.397207678000160
0.893000000000000	0.396988461294677
0.894000000000000	0.396769466545921
0.895000000000000	0.396550693652405
0.896000000000000	0.396332142512931
0.897000000000000	0.396113813026591
0.898000000000000	0.395895705092765
0.899000000000000	0.395677818611129
0.900000000000000	0.395460153481644
0.901000000000000	0.395242709604567
0.902000000000000	0.395025486880446
0.903000000000000	0.394808485210120
0.904000000000000	0.394591704494723
0.905000000000000	0.394375144635683
0.906000000000000	0.394158805534717
0.907000000000000	0.393942687093842
0.908000000000000	0.393726789215365
0.909000000000000	0.393511111801892
0.910000000000000	0.393295654756322
0.911000000000000	0.393080417981850
0.912000000000000	0.392865401381969
0.913000000000000	0.392650604860468
0.914000000000000	0.392436028321431
0.915000000000000	0.392221671669245
0.916000000000000	0.392007534808590
0.917000000000000	0.391793617644447
0.918000000000000	0.391579920082096
0.919000000000000	0.391366442027116
0.920000000000000	0.391153183385388
0.921000000000000	0.390940144063091
0.922000000000000	0.390727323966706
0.923000000000000	0.390514723003015
0.924000000000000	0.390302341079103
0.925000000000000	0.390090178102356
0.926000000000000	0.389878233980465
0.927000000000000	0.389666508621422
0.928000000000000	0.389455001933524
0.929000000000000	0.389243713825373
0.930000000000000	0.389032644205873
0.931000000000000	0.388821792984239
0.932000000000000	0.388611160069985
0.933000000000000	0.388400745372936
0.934000000000000	0.388190548803222
0.935000000000000	0.387980570271281
0.936000000000000	0.387770809687859
0.937000000000000	0.387561266964009
0.938000000000000	0.387351942011095
0.939000000000000	0.387142834740789
0.940000000000000	0.386933945065072
0.941000000000000	0.386725272896238
0.942000000000000	0.386516818146889
0.943000000000000	0.386308580729943
0.944000000000000	0.386100560558624
0.945000000000000	0.385892757546473
0.946000000000000	0.385685171607342
0.947000000000000	0.385477802655399
0.948000000000000	0.385270650605123
0.949000000000000	0.385063715371311
0.950000000000000	0.384856996869071
0.951000000000000	0.384650495013832
0.952000000000000	0.384444209721335
0.953000000000000	0.384238140907640
0.954000000000000	0.384032288489125
0.955000000000000	0.383826652382485
0.956000000000000	0.383621232504734
0.957000000000000	0.383416028773205
0.958000000000000	0.383211041105551
0.959000000000000	0.383006269419746
0.960000000000000	0.382801713634084
0.961000000000000	0.382597373667180
0.962000000000000	0.382393249437973
0.963000000000000	0.382189340865723
0.964000000000000	0.381985647870014
0.965000000000000	0.381782170370754
0.966000000000000	0.381578908288176
0.967000000000000	0.381375861542837
0.968000000000000	0.381173030055620
0.969000000000000	0.380970413747735
0.970000000000000	0.380768012540717
0.971000000000000	0.380565826356433
0.972000000000000	0.380363855117073
0.973000000000000	0.380162098745158
0.974000000000000	0.379960557163540
0.975000000000000	0.379759230295398
0.976000000000000	0.379558118064244
0.977000000000000	0.379357220393921
0.978000000000000	0.379156537208602
0.979000000000000	0.378956068432796
0.980000000000000	0.378755813991342
0.981000000000000	0.378555773809415
0.982000000000000	0.378355947812525
0.983000000000000	0.378156335926514
0.984000000000000	0.377956938077564
0.985000000000000	0.377757754192191
0.986000000000000	0.377558784197249
0.987000000000000	0.377360028019930
0.988000000000000	0.377161485587765
0.989000000000000	0.376963156828622
0.990000000000000	0.376765041670713
0.991000000000000	0.376567140042586
0.992000000000000	0.376369451873135
0.993000000000000	0.376171977091592
0.994000000000000	0.375974715627535
0.995000000000000	0.375777667410883
0.996000000000000	0.375580832371900
0.997000000000000	0.375384210441195
0.998000000000000	0.375187801549724
0.999000000000000	0.374991605628786
1	0.374795622610031
1.00100000000000	0.374599852425452
1.00200000000000	0.374404295007396
1.00300000000000	0.374208950288554
1.00400000000000	0.374013818201972
1.00500000000000	0.373818898681042
1.00600000000000	0.373624191659510
1.00700000000000	0.373429697071474
1.00800000000000	0.373235414851385
1.00900000000000	0.373041344934047
1.01000000000000	0.372847487254619
1.01100000000000	0.372653841748617
1.01200000000000	0.372460408351909
1.01300000000000	0.372267187000724
1.01400000000000	0.372074177631645
1.01500000000000	0.371881380181616
1.01600000000000	0.371688794587940
1.01700000000000	0.371496420788278
1.01800000000000	0.371304258720654
1.01900000000000	0.371112308323452
1.02000000000000	0.370920569535420
1.02100000000000	0.370729042295668
1.02200000000000	0.370537726543669
1.02300000000000	0.370346622219264
1.02400000000000	0.370155729262656
1.02500000000000	0.369965047614417
1.02600000000000	0.369774577215486
1.02700000000000	0.369584318007169
1.02800000000000	0.369394269931143
1.02900000000000	0.369204432929452
1.03000000000000	0.369014806944514
1.03100000000000	0.368825391919115
1.03200000000000	0.368636187796418
1.03300000000000	0.368447194519954
1.03400000000000	0.368258412033633
1.03500000000000	0.368069840281737
1.03600000000000	0.367881479208925
1.03700000000000	0.367693328760232
1.03800000000000	0.367505388881072
1.03900000000000	0.367317659517238
1.04000000000000	0.367130140614900
1.04100000000000	0.366942832120611
1.04200000000000	0.366755733981304
1.04300000000000	0.366568846144294
1.04400000000000	0.366382168557281
1.04500000000000	0.366195701168347
1.04600000000000	0.366009443925960
1.04700000000000	0.365823396778974
1.04800000000000	0.365637559676630
1.04900000000000	0.365451932568557
1.05000000000000	0.365266515404771
1.05100000000000	0.365081308135681
1.05200000000000	0.364896310712084
1.05300000000000	0.364711523085169
1.05400000000000	0.364526945206520
1.05500000000000	0.364342577028112
1.05600000000000	0.364158418502317
1.05700000000000	0.363974469581900
1.05800000000000	0.363790730220024
1.05900000000000	0.363607200370250
1.06000000000000	0.363423879986538
1.06100000000000	0.363240769023245
1.06200000000000	0.363057867435132
1.06300000000000	0.362875175177361
1.06400000000000	0.362692692205494
1.06500000000000	0.362510418475500
1.06600000000000	0.362328353943751
1.06700000000000	0.362146498567026
1.06800000000000	0.361964852302510
1.06900000000000	0.361783415107796
1.07000000000000	0.361602186940887
1.07100000000000	0.361421167760194
1.07200000000000	0.361240357524542
1.07300000000000	0.361059756193167
1.07400000000000	0.360879363725717
1.07500000000000	0.360699180082256
1.07600000000000	0.360519205223263
1.07700000000000	0.360339439109634
1.07800000000000	0.360159881702682
1.07900000000000	0.359980532964140
1.08000000000000	0.359801392856160
1.08100000000000	0.359622461341316
1.08200000000000	0.359443738382603
1.08300000000000	0.359265223943441
1.08400000000000	0.359086917987673
1.08500000000000	0.358908820479568
1.08600000000000	0.358730931383824
1.08700000000000	0.358553250665563
1.08800000000000	0.358375778290341
1.08900000000000	0.358198514224141
1.09000000000000	0.358021458433378
1.09100000000000	0.357844610884900
1.09200000000000	0.357667971545992
1.09300000000000	0.357491540384368
1.09400000000000	0.357315317368184
1.09500000000000	0.357139302466032
1.09600000000000	0.356963495646941
1.09700000000000	0.356787896880383
1.09800000000000	0.356612506136269
1.09900000000000	0.356437323384953
1.10000000000000	0.356262348597235
1.10100000000000	0.356087581744357
1.10200000000000	0.355913022798010
1.10300000000000	0.355738671730331
1.10400000000000	0.355564528513907
1.10500000000000	0.355390593121774
1.10600000000000	0.355216865527420
1.10700000000000	0.355043345704787
1.10800000000000	0.354870033628271
1.10900000000000	0.354696929272722
1.11000000000000	0.354524032613447
1.11100000000000	0.354351343626212
1.11200000000000	0.354178862287244
1.11300000000000	0.354006588573228
1.11400000000000	0.353834522461312
1.11500000000000	0.353662663929108
1.11600000000000	0.353491012954694
1.11700000000000	0.353319569516613
1.11800000000000	0.353148333593875
1.11900000000000	0.352977305165961
1.12000000000000	0.352806484212822
1.12100000000000	0.352635870714880
1.12200000000000	0.352465464653032
1.12300000000000	0.352295266008647
1.12400000000000	0.352125274763575
1.12500000000000	0.351955490900138
1.12600000000000	0.351785914401141
1.12700000000000	0.351616545249869
1.12800000000000	0.351447383430089
1.12900000000000	0.351278428926051
1.13000000000000	0.351109681722489
1.13100000000000	0.350941141804626
1.13200000000000	0.350772809158172
1.13300000000000	0.350604683769327
1.13400000000000	0.350436765624781
1.13500000000000	0.350269054711716
1.13600000000000	0.350101551017812
1.13700000000000	0.349934254531240
1.13800000000000	0.349767165240671
1.13900000000000	0.349600283135275
1.14000000000000	0.349433608204722
1.14100000000000	0.349267140439182
1.14200000000000	0.349100879829331
1.14300000000000	0.348934826366351
1.14400000000000	0.348768980041928
1.14500000000000	0.348603340848257
1.14600000000000	0.348437908778046
1.14700000000000	0.348272683824511
1.14800000000000	0.348107665981384
1.14900000000000	0.347942855242910
1.15000000000000	0.347778251603852
1.15100000000000	0.347613855059492
1.15200000000000	0.347449665605630
1.15300000000000	0.347285683238589
1.15400000000000	0.347121907955216
1.15500000000000	0.346958339752882
1.15600000000000	0.346794978629486
1.15700000000000	0.346631824583456
1.15800000000000	0.346468877613747
1.15900000000000	0.346306137719850
1.16000000000000	0.346143604901789
1.16100000000000	0.345981279160124
1.16200000000000	0.345819160495950
1.16300000000000	0.345657248910904
1.16400000000000	0.345495544407164
1.16500000000000	0.345334046987449
1.16600000000000	0.345172756655025
1.16700000000000	0.345011673413703
1.16800000000000	0.344850797267843
1.16900000000000	0.344690128222355
1.17000000000000	0.344529666282703
1.17100000000000	0.344369411454902
1.17200000000000	0.344209363745524
1.17300000000000	0.344049523161702
1.17400000000000	0.343889889711125
1.17500000000000	0.343730463402045
1.17600000000000	0.343571244243276
1.17700000000000	0.343412232244203
1.17800000000000	0.343253427414772
1.17900000000000	0.343094829765502
1.18000000000000	0.342936439307483
1.18100000000000	0.342778256052379
1.18200000000000	0.342620280012430
1.18300000000000	0.342462511200451
1.18400000000000	0.342304949629839
1.18500000000000	0.342147595314573
1.18600000000000	0.341990448269213
1.18700000000000	0.341833508508908
1.18800000000000	0.341676776049393
1.18900000000000	0.341520250906993
1.19000000000000	0.341363933098626
1.19100000000000	0.341207822641804
1.19200000000000	0.341051919554634
1.19300000000000	0.340896223855824
1.19400000000000	0.340740735564681
1.19500000000000	0.340585454701113
1.19600000000000	0.340430381285637
1.19700000000000	0.340275515339375
1.19800000000000	0.340120856884059
1.19900000000000	0.339966405942031
1.20000000000000	0.339812162536249
1.20100000000000	0.339658126690287
1.20200000000000	0.339504298428335
1.20300000000000	0.339350677775206
1.20400000000000	0.339197264756336
1.20500000000000	0.339044059397785
1.20600000000000	0.338891061726241
1.20700000000000	0.338738271769023
1.20800000000000	0.338585689554081
1.20900000000000	0.338433315109999
1.21000000000000	0.338281148466000
1.21100000000000	0.338129189651945
1.21200000000000	0.337977438698337
1.21300000000000	0.337825895636325
1.21400000000000	0.337674560497701
1.21500000000000	0.337523433314908
1.21600000000000	0.337372514121043
1.21700000000000	0.337221802949853
1.21800000000000	0.337071299835744
1.21900000000000	0.336921004813779
1.22000000000000	0.336770917919686
1.22100000000000	0.336621039189854
1.22200000000000	0.336471368661340
1.22300000000000	0.336321906371869
1.22400000000000	0.336172652359839
1.22500000000000	0.336023606664324
1.22600000000000	0.335874769325071
1.22700000000000	0.335726140382510
1.22800000000000	0.335577719877751
1.22900000000000	0.335429507852592
1.23000000000000	0.335281504349516
1.23100000000000	0.335133709411697
1.23200000000000	0.334986123083003
1.23300000000000	0.334838745407997
1.23400000000000	0.334691576431940
1.23500000000000	0.334544616200796
1.23600000000000	0.334397864761231
1.23700000000000	0.334251322160621
1.23800000000000	0.334104988447049
1.23900000000000	0.333958863669311
1.24000000000000	0.333812947876919
1.24100000000000	0.333667241120104
1.24200000000000	0.333521743449816
1.24300000000000	0.333376454917732
1.24400000000000	0.333231375576254
1.24500000000000	0.333086505478514
1.24600000000000	0.332941844678378
1.24700000000000	0.332797393230446
1.24800000000000	0.332653151190060
1.24900000000000	0.332509118613302
1.25000000000000	0.332365295556999
1.25100000000000	0.332221682078724
1.25200000000000	0.332078278236806
1.25300000000000	0.331935084090325
1.25400000000000	0.331792099699117
1.25500000000000	0.331649325123781
1.25600000000000	0.331506760425680
1.25700000000000	0.331364405666942
1.25800000000000	0.331222260910464
1.25900000000000	0.331080326219919
1.26000000000000	0.330938601659754
1.26100000000000	0.330797087295198
1.26200000000000	0.330655783192262
1.26300000000000	0.330514689417740
1.26400000000000	0.330373806039221
1.26500000000000	0.330233133125084
1.26600000000000	0.330092670744504
1.26700000000000	0.329952418967455
1.26800000000000	0.329812377864717
1.26900000000000	0.329672547507874
1.27000000000000	0.329532927969321
1.27100000000000	0.329393519322264
1.27200000000000	0.329254321640729
1.27300000000000	0.329115334999561
1.27400000000000	0.328976559474429
1.27500000000000	0.328837995141829
1.27600000000000	0.328699642079089
1.27700000000000	0.328561500364371
1.27800000000000	0.328423570076674
1.27900000000000	0.328285851295842
1.28000000000000	0.328148344102561
1.28100000000000	0.328011048578370
1.28200000000000	0.327873964805658
1.28300000000000	0.327737092867672
1.28400000000000	0.327600432848520
1.28500000000000	0.327463984833172
1.28600000000000	0.327327748907470
1.28700000000000	0.327191725158124
1.28800000000000	0.327055913672722
1.28900000000000	0.326920314539732
1.29000000000000	0.326784927848505
1.29100000000000	0.326649753689279
1.29200000000000	0.326514792153185
1.29300000000000	0.326380043332248
1.29400000000000	0.326245507319394
1.29500000000000	0.326111184208452
1.29600000000000	0.325977074094158
1.29700000000000	0.325843177072162
1.29800000000000	0.325709493239028
1.29900000000000	0.325576022692240
1.30000000000000	0.325442765530207
1.30100000000000	0.325309721852268
1.30200000000000	0.325176891758691
1.30300000000000	0.325044275350686
1.30400000000000	0.324911872730399
1.30500000000000	0.324779684000926
1.30600000000000	0.324647709266311
1.30700000000000	0.324515948631553
1.30800000000000	0.324384402202608
1.30900000000000	0.324253070086397
1.31000000000000	0.324121952390811
1.31100000000000	0.323991049224708
1.31200000000000	0.323860360697925
1.31300000000000	0.323729886921283
1.31400000000000	0.323599628006586
1.31500000000000	0.323469584066629
1.31600000000000	0.323339755215202
1.31700000000000	0.323210141567095
1.31800000000000	0.323080743238104
1.31900000000000	0.322951560345033
1.32000000000000	0.322822593005700
1.32100000000000	0.322693841338942
1.32200000000000	0.322565305464622
1.32300000000000	0.322436985503627
1.32400000000000	0.322308881577882
1.32500000000000	0.322180993810350
1.32600000000000	0.322053322325034
1.32700000000000	0.321925867246990
1.32800000000000	0.321798628702325
1.32900000000000	0.321671606818205
1.33000000000000	0.321544801722860
1.33100000000000	0.321418213545590
1.33200000000000	0.321291842416767
1.33300000000000	0.321165688467845
1.33400000000000	0.321039751831360
1.33500000000000	0.320914032640940
1.33600000000000	0.320788531031306
1.33700000000000	0.320663247138282
1.33800000000000	0.320538181098797
1.33900000000000	0.320413333050891
1.34000000000000	0.320288703133723
1.34100000000000	0.320164291487571
1.34200000000000	0.320040098253845
1.34300000000000	0.319916123575085
1.34400000000000	0.319792367594973
1.34500000000000	0.319668830458335
1.34600000000000	0.319545512311147
1.34700000000000	0.319422413300543
1.34800000000000	0.319299533574817
1.34900000000000	0.319176873283434
1.35000000000000	0.319054432577031
1.35100000000000	0.318932211607425
1.35200000000000	0.318810210527619
1.35300000000000	0.318688429491809
1.35400000000000	0.318566868655386
1.35500000000000	0.318445528174949
1.35600000000000	0.318324408208303
1.35700000000000	0.318203508914473
1.35800000000000	0.318082830453704
1.35900000000000	0.317962372987471
1.36000000000000	0.317842136678483
1.36100000000000	0.317722121690692
1.36200000000000	0.317602328189296
1.36300000000000	0.317482756340750
1.36400000000000	0.317363406312767
1.36500000000000	0.317244278274328
1.36600000000000	0.317125372395689
1.36700000000000	0.317006688848385
1.36800000000000	0.316888227805241
1.36900000000000	0.316769989440372
1.37000000000000	0.316651973929197
1.37100000000000	0.316534181448442
1.37200000000000	0.316416612176145
1.37300000000000	0.316299266291668
1.37400000000000	0.316182143975701
1.37500000000000	0.316065245410268
1.37600000000000	0.315948570778737
1.37700000000000	0.315832120265825
1.37800000000000	0.315715894057605
1.37900000000000	0.315599892341515
1.38000000000000	0.315484115306364
1.38100000000000	0.315368563142339
1.38200000000000	0.315253236041014
1.38300000000000	0.315138134195356
1.38400000000000	0.315023257799733
1.38500000000000	0.314908607049921
1.38600000000000	0.314794182143113
1.38700000000000	0.314679983277926
1.38800000000000	0.314566010654406
1.38900000000000	0.314452264474043
1.39000000000000	0.314338744939770
1.39100000000000	0.314225452255976
1.39200000000000	0.314112386628514
1.39300000000000	0.313999548264708
1.39400000000000	0.313886937373361
1.39500000000000	0.313774554164762
1.39600000000000	0.313662398850697
1.39700000000000	0.313550471644456
1.39800000000000	0.313438772760839
1.39900000000000	0.313327302416167
1.40000000000000	0.313216060828293
1.40100000000000	0.313105048216603
1.40200000000000	0.312994264802032
1.40300000000000	0.312883710807068
1.40400000000000	0.312773386455763
1.40500000000000	0.312663291973741
1.40600000000000	0.312553427588207
1.40700000000000	0.312443793527957
1.40800000000000	0.312334390023383
1.40900000000000	0.312225217306488
1.41000000000000	0.312116275610890
1.41100000000000	0.312007565171833
1.41200000000000	0.311899086226198
1.41300000000000	0.311790839012510
1.41400000000000	0.311682823770948
1.41500000000000	0.311575040743355
1.41600000000000	0.311467490173247
1.41700000000000	0.311360172305822
1.41800000000000	0.311253087387972
1.41900000000000	0.311146235668290
1.42000000000000	0.311039617397081
1.42100000000000	0.310933232826374
1.42200000000000	0.310827082209928
1.42300000000000	0.310721165803244
1.42400000000000	0.310615483863577
1.42500000000000	0.310510036649942
1.42600000000000	0.310404824423129
1.42700000000000	0.310299847445711
1.42800000000000	0.310195105982052
1.42900000000000	0.310090600298324
1.43000000000000	0.309986330662511
1.43100000000000	0.309882297344423
1.43200000000000	0.309778500615709
1.43300000000000	0.309674940749861
1.43400000000000	0.309571618022232
1.43500000000000	0.309468532710045
1.43600000000000	0.309365685092400
1.43700000000000	0.309263075450293
1.43800000000000	0.309160704066620
1.43900000000000	0.309058571226194
1.44000000000000	0.308956677215750
1.44100000000000	0.308855022323965
1.44200000000000	0.308753606841462
1.44300000000000	0.308652431060827
1.44400000000000	0.308551495276620
1.44500000000000	0.308450799785383
1.44600000000000	0.308350344885656
1.44700000000000	0.308250130877991
1.44800000000000	0.308150158064958
1.44900000000000	0.308050426751162
1.45000000000000	0.307950937243255
1.45100000000000	0.307851689849948
1.45200000000000	0.307752684882023
1.45300000000000	0.307653922652347
1.45400000000000	0.307555403475884
1.45500000000000	0.307457127669710
1.45600000000000	0.307359095553021
1.45700000000000	0.307261307447152
1.45800000000000	0.307163763675589
1.45900000000000	0.307066464563979
1.46000000000000	0.306969410440148
1.46100000000000	0.306872601634111
1.46200000000000	0.306776038478088
1.46300000000000	0.306679721306520
1.46400000000000	0.306583650456074
1.46500000000000	0.306487826265670
1.46600000000000	0.306392249076486
1.46700000000000	0.306296919231973
1.46800000000000	0.306201837077875
1.46900000000000	0.306107002962239
1.47000000000000	0.306012417235428
1.47100000000000	0.305918080250144
1.47200000000000	0.305823992361433
1.47300000000000	0.305730153926706
1.47400000000000	0.305636565305755
1.47500000000000	0.305543226860763
1.47600000000000	0.305450138956326
1.47700000000000	0.305357301959463
1.47800000000000	0.305264716239634
1.47900000000000	0.305172382168760
1.48000000000000	0.305080300121229
1.48100000000000	0.304988470473923
1.48200000000000	0.304896893606228
1.48300000000000	0.304805569900051
1.48400000000000	0.304714499739839
1.48500000000000	0.304623683512594
1.48600000000000	0.304533121607888
1.48700000000000	0.304442814417886
1.48800000000000	0.304352762337356
1.48900000000000	0.304262965763691
1.49000000000000	0.304173425096924
1.49100000000000	0.304084140739749
1.49200000000000	0.303995113097535
1.49300000000000	0.303906342578344
1.49400000000000	0.303817829592952
1.49500000000000	0.303729574554866
1.49600000000000	0.303641577880342
1.49700000000000	0.303553839988402
1.49800000000000	0.303466361300856
1.49900000000000	0.303379142242319
1.50000000000000	0.303292183240230
1.50100000000000	0.303205484724871
1.50200000000000	0.303119047129389
1.50300000000000	0.303032870889811
1.50400000000000	0.302946956445068
1.50500000000000	0.302861304237012
1.50600000000000	0.302775914710438
1.50700000000000	0.302690788313104
1.50800000000000	0.302605925495750
1.50900000000000	0.302521326712120
1.51000000000000	0.302436992418982
1.51100000000000	0.302352923076153
1.51200000000000	0.302269119146511
1.51300000000000	0.302185581096027
1.51400000000000	0.302102309393780
1.51500000000000	0.302019304511979
1.51600000000000	0.301936566925990
1.51700000000000	0.301854097114352
1.51800000000000	0.301771895558804
1.51900000000000	0.301689962744304
1.52000000000000	0.301608299159055
1.52100000000000	0.301526905294526
1.52200000000000	0.301445781645477
1.52300000000000	0.301364928709979
1.52400000000000	0.301284346989444
1.52500000000000	0.301204036988640
1.52600000000000	0.301123999215725
1.52700000000000	0.301044234182261
1.52800000000000	0.300964742403250
1.52900000000000	0.300885524397148
1.53000000000000	0.300806580685897
1.53100000000000	0.300727911794947
1.53200000000000	0.300649518253285
1.53300000000000	0.300571400593454
1.53400000000000	0.300493559351588
1.53500000000000	0.300415995067430
1.53600000000000	0.300338708284365
1.53700000000000	0.300261699549441
1.53800000000000	0.300184969413400
1.53900000000000	0.300108518430706
1.54000000000000	0.300032347159567
1.54100000000000	0.299956456161968
1.54200000000000	0.299880846003699
1.54300000000000	0.299805517254379
1.54400000000000	0.299730470487489
1.54500000000000	0.299655706280398
1.54600000000000	0.299581225214395
1.54700000000000	0.299507027874715
1.54800000000000	0.299433114850572
1.54900000000000	0.299359486735186
1.55000000000000	0.299286144125815
1.55100000000000	0.299213087623787
1.55200000000000	0.299140317834527
1.55300000000000	0.299067835367592
1.55400000000000	0.298995640836701
1.55500000000000	0.298923734859766
1.55600000000000	0.298852118058924
1.55700000000000	0.298780791060573
1.55800000000000	0.298709754495401
1.55900000000000	0.298639008998418
1.56000000000000	0.298568555208996
1.56100000000000	0.298498393770893
1.56200000000000	0.298428525332299
1.56300000000000	0.298358950545858
1.56400000000000	0.298289670068714
1.56500000000000	0.298220684562535
1.56600000000000	0.298151994693560
1.56700000000000	0.298083601132627
1.56800000000000	0.298015504555210
1.56900000000000	0.297947705641460
1.57000000000000	0.297880205076237
1.57100000000000	0.297813003549150
1.57200000000000	0.297746101754594
1.57300000000000	0.297679500391789
1.57400000000000	0.297613200164817
1.57500000000000	0.297547201782660
1.57600000000000	0.297481505959246
1.57700000000000	0.297416113413477
1.57800000000000	0.297351024869281
1.57900000000000	0.297286241055644
1.58000000000000	0.297221762706657
1.58100000000000	0.297157590561551
1.58200000000000	0.297093725364747
1.58300000000000	0.297030167865890
1.58400000000000	0.296966918819898
1.58500000000000	0.296903978986999
1.58600000000000	0.296841349132782
1.58700000000000	0.296779030028235
1.58800000000000	0.296717022449792
1.58900000000000	0.296655327179380
1.59000000000000	0.296593945004458
1.59100000000000	0.296532876718072
1.59200000000000	0.296472123118892
1.59300000000000	0.296411685011268
1.59400000000000	0.296351563205270
1.59500000000000	0.296291758516740
1.59600000000000	0.296232271767340
1.59700000000000	0.296173103784601
1.59800000000000	0.296114255401971
1.59900000000000	0.296055727458866
1.60000000000000	0.295997520800724
1.60100000000000	0.295939636279049
1.60200000000000	0.295882074751469
1.60300000000000	0.295824837081787
1.60400000000000	0.295767924140030
1.60500000000000	0.295711336802510
1.60600000000000	0.295655075951868
1.60700000000000	0.295599142477140
1.60800000000000	0.295543537273803
1.60900000000000	0.295488261243836
1.61000000000000	0.295433315295773
1.61100000000000	0.295378700344765
1.61200000000000	0.295324417312633
1.61300000000000	0.295270467127929
1.61400000000000	0.295216850725993
1.61500000000000	0.295163569049018
1.61600000000000	0.295110623046102
1.61700000000000	0.295058013673318
1.61800000000000	0.295005741893767
1.61900000000000	0.294953808677650
1.62000000000000	0.294902215002323
1.62100000000000	0.294850961852366
1.62200000000000	0.294800050219645
1.62300000000000	0.294749481103379
1.62400000000000	0.294699255510208
1.62500000000000	0.294649374454253
1.62600000000000	0.294599838957191
1.62700000000000	0.294550650048322
1.62800000000000	0.294501808764636
1.62900000000000	0.294453316150884
1.63000000000000	0.294405173259652
1.63100000000000	0.294357381151426
1.63200000000000	0.294309940894673
1.63300000000000	0.294262853565907
1.63400000000000	0.294216120249771
1.63500000000000	0.294169742039102
1.63600000000000	0.294123720035020
1.63700000000000	0.294078055346993
1.63800000000000	0.294032749092922
1.63900000000000	0.293987802399220
1.64000000000000	0.293943216400886
1.64100000000000	0.293898992241595
1.64200000000000	0.293855131073769
1.64300000000000	0.293811634058670
1.64400000000000	0.293768502366478
1.64500000000000	0.293725737176377
1.64600000000000	0.293683339676639
1.64700000000000	0.293641311064717
1.64800000000000	0.293599652547326
1.64900000000000	0.293558365340535
1.65000000000000	0.293517450669858
1.65100000000000	0.293476909770346
1.65200000000000	0.293436743886675
1.65300000000000	0.293396954273243
1.65400000000000	0.293357542194265
1.65500000000000	0.293318508923870
1.65600000000000	0.293279855746192
1.65700000000000	0.293241583955475
1.65800000000000	0.293203694856171
1.65900000000000	0.293166189763039
1.66000000000000	0.293129070001247
1.66100000000000	0.293092336906480
1.66200000000000	0.293055991825036
1.66300000000000	0.293020036113944
1.66400000000000	0.292984471141060
1.66500000000000	0.292949298285183
1.66600000000000	0.292914518936161
1.66700000000000	0.292880134495008
1.66800000000000	0.292846146374010
1.66900000000000	0.292812555996846
1.67000000000000	0.292779364798701
1.67100000000000	0.292746574226384
1.67200000000000	0.292714185738445
1.67300000000000	0.292682200805302
1.67400000000000	0.292650620909356
1.67500000000000	0.292619447545120
1.67600000000000	0.292588682219341
1.67700000000000	0.292558326451131
1.67800000000000	0.292528381772091
1.67900000000000	0.292498849726450
1.68000000000000	0.292469731871185
1.68100000000000	0.292441029776168
1.68200000000000	0.292412745024293
1.68300000000000	0.292384879211620
1.68400000000000	0.292357433947507
1.68500000000000	0.292330410854763
1.68600000000000	0.292303811569780
1.68700000000000	0.292277637742685
1.68800000000000	0.292251891037488
1.68900000000000	0.292226573132228
1.69000000000000	0.292201685719127
1.69100000000000	0.292177230504743
1.69200000000000	0.292153209210127
1.69300000000000	0.292129623570980
1.69400000000000	0.292106475337812
1.69500000000000	0.292083766276109
1.69600000000000	0.292061498166491
1.69700000000000	0.292039672804889
1.69800000000000	0.292018292002703
1.69900000000000	0.291997357586983
1.70000000000000	0.291976871400597
1.70100000000000	0.291956835302416
1.70200000000000	0.291937251167484
1.70300000000000	0.291918120887206
1.70400000000000	0.291899446369531
1.70500000000000	0.291881229539141
1.70600000000000	0.291863472337637
1.70700000000000	0.291846176723737
1.70800000000000	0.291829344673468
1.70900000000000	0.291812978180366
1.71000000000000	0.291797079255676
1.71100000000000	0.291781649928560
1.71200000000000	0.291766692246300
1.71300000000000	0.291752208274512
1.71400000000000	0.291738200097359
1.71500000000000	0.291724669817765
1.71600000000000	0.291711619557639
1.71700000000000	0.291699051458100
1.71800000000000	0.291686967679696
1.71900000000000	0.291675370402642
1.72000000000000	0.291664261827051
1.72100000000000	0.291653644173172
1.72200000000000	0.291643519681630
1.72300000000000	0.291633890613671
1.72400000000000	0.291624759251413
1.72500000000000	0.291616127898096
1.72600000000000	0.291607998878336
1.72700000000000	0.291600374538391
1.72800000000000	0.291593257246423
1.72900000000000	0.291586649392763
1.73000000000000	0.291580553390191
1.73100000000000	0.291574971674205
1.73200000000000	0.291569906703310
1.73300000000000	0.291565360959299
1.73400000000000	0.291561336947545
1.73500000000000	0.291557837197297
1.73600000000000	0.291554864261979
1.73700000000000	0.291552420719496
1.73800000000000	0.291550509172544
1.73900000000000	0.291549132248919
1.74000000000000	0.291548292601849
1.74100000000000	0.291547992910309
1.74200000000000	0.291548235879353
1.74300000000000	0.291549024240454
1.74400000000000	0.291550360751843
1.74500000000000	0.291552248198858
1.74600000000000	0.291554689394294
1.74700000000000	0.291557687178765
1.74800000000000	0.291561244421068
1.74900000000000	0.291565364018554
1.75000000000000	0.291570048897507
1.75100000000000	0.291575302013526
1.75200000000000	0.291581126351917
1.75300000000000	0.291587524928089
1.75400000000000	0.291594500787960
1.75500000000000	0.291602057008365
1.75600000000000	0.291610196697478
1.75700000000000	0.291618922995236
1.75800000000000	0.291628239073769
1.75900000000000	0.291638148137846
1.76000000000000	0.291648653425318
1.76100000000000	0.291659758207580
1.76200000000000	0.291671465790029
1.76300000000000	0.291683779512540
1.76400000000000	0.291696702749951
1.76500000000000	0.291710238912543
1.76600000000000	0.291724391446548
1.76700000000000	0.291739163834651
1.76800000000000	0.291754559596512
1.76900000000000	0.291770582289286
1.77000000000000	0.291787235508164
1.77100000000000	0.291804522886916
1.77200000000000	0.291822448098451
1.77300000000000	0.291841014855377
1.77400000000000	0.291860226910585
1.77500000000000	0.291880088057831
1.77600000000000	0.291900602132339
1.77700000000000	0.291921773011407
1.77800000000000	0.291943604615033
1.77900000000000	0.291966100906547
1.78000000000000	0.291989265893255
1.78100000000000	0.292013103627098
1.78200000000000	0.292037618205326
1.78300000000000	0.292062813771177
1.78400000000000	0.292088694514577
1.78500000000000	0.292115264672851
1.78600000000000	0.292142528531447
1.78700000000000	0.292170490424674
1.78800000000000	0.292199154736459
1.78900000000000	0.292228525901113
1.79000000000000	0.292258608404118
1.79100000000000	0.292289406782922
1.79200000000000	0.292320925627763
1.79300000000000	0.292353169582492
1.79400000000000	0.292386143345432
1.79500000000000	0.292419851670240
1.79600000000000	0.292454299366792
1.79700000000000	0.292489491302089
1.79800000000000	0.292525432401178
1.79900000000000	0.292562127648090
1.80000000000000	0.292599582086806
1.80100000000000	0.292637800822235
1.80200000000000	0.292676789021219
1.80300000000000	0.292716551913552
1.80400000000000	0.292757094793031
1.80500000000000	0.292798423018519
1.80600000000000	0.292840542015038
1.80700000000000	0.292883457274881
1.80800000000000	0.292927174358757
1.80900000000000	0.292971698896946
1.81000000000000	0.293017036590497
1.81100000000000	0.293063193212437
1.81200000000000	0.293110174609019
1.81300000000000	0.293157986700986
1.81400000000000	0.293206635484879
1.81500000000000	0.293256127034357
1.81600000000000	0.293306467501562
1.81700000000000	0.293357663118504
1.81800000000000	0.293409720198487
1.81900000000000	0.293462645137558
1.82000000000000	0.293516444416002
1.82100000000000	0.293571124599856
1.82200000000000	0.293626692342479
1.82300000000000	0.293683154386134
1.82400000000000	0.293740517563634
1.82500000000000	0.293798788800004
1.82600000000000	0.293857975114198
1.82700000000000	0.293918083620852
1.82800000000000	0.293979121532080
1.82900000000000	0.294041096159309
1.83000000000000	0.294104014915171
1.83100000000000	0.294167885315429
1.83200000000000	0.294232714980957
1.83300000000000	0.294298511639768
1.83400000000000	0.294365283129097
1.83500000000000	0.294433037397523
1.83600000000000	0.294501782507165
1.83700000000000	0.294571526635918
1.83800000000000	0.294642278079753
1.83900000000000	0.294714045255072
1.84000000000000	0.294786836701134
1.84100000000000	0.294860661082531
1.84200000000000	0.294935527191739
1.84300000000000	0.295011443951733
1.84400000000000	0.295088420418672
1.84500000000000	0.295166465784652
1.84600000000000	0.295245589380543
1.84700000000000	0.295325800678893
1.84800000000000	0.295407109296914
1.84900000000000	0.295489524999552
1.85000000000000	0.295573057702643
1.85100000000000	0.295657717476149
1.85200000000000	0.295743514547496
1.85300000000000	0.295830459304995
1.85400000000000	0.295918562301369
1.85500000000000	0.296007834257373
1.85600000000000	0.296098286065523
1.85700000000000	0.296189928793932
1.85800000000000	0.296282773690260
1.85900000000000	0.296376832185768
1.86000000000000	0.296472115899510
1.86100000000000	0.296568636642637
1.86200000000000	0.296666406422830
1.86300000000000	0.296765437448874
1.86400000000000	0.296865742135363
1.86500000000000	0.296967333107555
1.86600000000000	0.297070223206373
1.86700000000000	0.297174425493560
1.86800000000000	0.297279953256998
1.86900000000000	0.297386820016193
1.87000000000000	0.297495039527936
1.87100000000000	0.297604625792139
1.87200000000000	0.297715593057864
1.87300000000000	0.297827955829550
1.87400000000000	0.297941728873432
1.87500000000000	0.298056927224185
1.87600000000000	0.298173566191777
1.87700000000000	0.298291661368562
1.87800000000000	0.298411228636600
1.87900000000000	0.298532284175238
1.88000000000000	0.298654844468936
1.88100000000000	0.298778926315383
1.88200000000000	0.298904546833871
1.88300000000000	0.299031723473986
1.88400000000000	0.299160474024589
1.88500000000000	0.299290816623131
1.88600000000000	0.299422769765288
1.88700000000000	0.299556352314963
1.88800000000000	0.299691583514636
1.88900000000000	0.299828482996113
1.89000000000000	0.299967070791660
1.89100000000000	0.300107367345571
1.89200000000000	0.300249393526153
1.89300000000000	0.300393170638196
1.89400000000000	0.300538720435898
1.89500000000000	0.300686065136317
1.89600000000000	0.300835227433326
1.89700000000000	0.300986230512150
1.89800000000000	0.301139098064460
1.89900000000000	0.301293854304094
1.90000000000000	0.301450523983410
1.90100000000000	0.301609132410321
1.90200000000000	0.301769705466029
1.90300000000000	0.301932269623514
1.90400000000000	0.302096851966801
1.90500000000000	0.302263480211063
1.90600000000000	0.302432182723579
1.90700000000000	0.302602988545626
1.90800000000000	0.302775927415328
1.90900000000000	0.302951029791537
1.91000000000000	0.303128326878779
1.91100000000000	0.303307850653358
1.91200000000000	0.303489633890641
1.91300000000000	0.303673710193647
1.91400000000000	0.303860114022959
1.91500000000000	0.304048880728082
1.91600000000000	0.304240046580302
1.91700000000000	0.304433648807168
1.91800000000000	0.304629725628662
1.91900000000000	0.304828316295187
1.92000000000000	0.305029461127478
1.92100000000000	0.305233201558560
1.92200000000000	0.305439580177878
1.92300000000000	0.305648640777752
1.92400000000000	0.305860428402300
1.92500000000000	0.306074989398999
1.92600000000000	0.306292371473063
1.92700000000000	0.306512623744828
1.92800000000000	0.306735796810354
1.92900000000000	0.306961942805475
1.93000000000000	0.307191115473530
1.93100000000000	0.307423370237069
1.93200000000000	0.307658764273784
1.93300000000000	0.307897356597035
1.93400000000000	0.308139208141250
1.93500000000000	0.308384381852653
1.93600000000000	0.308632942785654
1.93700000000000	0.308884958205424
1.93800000000000	0.309140497697087
1.93900000000000	0.309399633282122
1.94000000000000	0.309662439542535
1.94100000000000	0.309928993753488
1.94200000000000	0.310199376025078
1.94300000000000	0.310473669454099
1.94400000000000	0.310751960286640
1.94500000000000	0.311034338092529
1.94600000000000	0.311320895952683
1.94700000000000	0.311611730660601
1.94800000000000	0.311906942939321
1.94900000000000	0.312206637675378
1.95000000000000	0.312510924171404
1.95100000000000	0.312819916419311
1.95200000000000	0.313133733396114
1.95300000000000	0.313452499384850
1.95400000000000	0.313776344323209
1.95500000000000	0.314105404183012
1.95600000000000	0.314439821383898
1.95700000000000	0.314779745245246
1.95800000000000	0.315125332480727
1.95900000000000	0.315476747740695
1.96000000000000	0.315834164208232
1.96100000000000	0.316197764255678
1.96200000000000	0.316567740169412
1.96300000000000	0.316944294952013
1.96400000000000	0.317327643212267
1.96500000000000	0.317718012155418
1.96600000000000	0.318115642688014
1.96700000000000	0.318520790654429
1.96800000000000	0.318933728225089
1.96900000000000	0.319354745460383
1.97000000000000	0.319784152078740
1.97100000000000	0.320222279463244
1.97200000000000	0.320669482948152
1.97300000000000	0.321126144435764
1.97400000000000	0.321592675405185
1.97500000000000	0.322069520389006
1.97600000000000	0.322557161012066
1.97700000000000	0.323056120710350
1.97800000000000	0.323566970278846
1.97900000000000	0.324090334438205
1.98000000000000	0.324626899664412
1.98100000000000	0.325177423599601
1.98200000000000	0.325742746462965
1.98300000000000	0.326323805021528
1.98400000000000	0.326921649879118
1.98500000000000	0.327537467128475
1.98600000000000	0.328172605832137
1.98700000000000	0.328828613430976
1.98800000000000	0.329507282155689
1.98900000000000	0.330210711068502
1.99000000000000	0.330941390911372
1.99100000000000	0.331702323292549
1.99200000000000	0.332497193533053
1.99300000000000	0.333330631216079
1.99400000000000	0.334208622231644
1.99500000000000	0.335139201499651
1.99600000000000	0.336133715835447
1.99700000000000	0.337209402167460
1.99800000000000	0.338395639144860
1.99900000000000	0.339754536689371

==> ParetoMGF.txt <==
-2.40000000000000	1.91049965895662
-2.39900000000000	1.90909830150270
-2.39800000000000	1.90769812394347
-2.39700000000000	1.90629912528907
-2.39600000000000	1.90490130455049
-2.39500000000000	1.90350466073964
-2.39400000000000	1.90210919286931
-2.39300000000000	1.90071489995319
-2.39200000000000	1.89932178100583
-2.39100000000000	1.89792983504271
-2.39000000000000	1.89653906108016
-2.38900000000000	1.89514945813542
-2.38800000000000	1.89376102522661
-2.38700000000000	1.89237376137274
-2.38600000000000	1.89098766559368
-2.38500000000000	1.88960273691021
-2.38400000000000	1.88821897434400
-2.38300000000000	1.88683637691757
-2.38200000000000	1.88545494365434
-2.38100000000000	1.88407467357862
-2.38000000000000	1.88269556571558
-2.37900000000000	1.88131761909129
-2.37800000000000	1.87994083273267
-2.37700000000000	1.87856520566755
-2.37600000000000	1.87719073692462
-2.37500000000000	1.87581742553345
-2.37400000000000	1.87444527052448
-2.37300000000000	1.87307427092902
-2.37200000000000	1.87170442577929
-2.37100000000000	1.87033573410832
-2.37000000000000	1.86896819495008
-2.36900000000000	1.86760180733937
-2.36800000000000	1.86623657031186
-2.36700000000000	1.86487248290412
-2.36600000000000	1.86350954415357
-2.36500000000000	1.86214775309849
-2.36400000000000	1.86078710877804
-2.36300000000000	1.85942761023226
-2.36200000000000	1.85806925650203
-2.36100000000000	1.85671204662911
-2.36000000000000	1.85535597965614
-2.35900000000000	1.85400105462658
-2.35800000000000	1.85264727058481
-2.35700000000000	1.85129462657603
-2.35600000000000	1.84994312164632
-2.35500000000000	1.84859275484263
-2.35400000000000	1.84724352521275
-2.35300000000000	1.84589543180534
-2.35200000000000	1.84454847366993
-2.35100000000000	1.84320264985689
-2.35000000000000	1.84185795941746
-2.34900000000000	1.84051440140372
-2.34800000000000	1.83917197486865
-2.34700000000000	1.83783067886603
-2.34600000000000	1.83649051245054
-2.34500000000000	1.83515147467768
-2.34400000000000	1.83381356460383
-2.34300000000000	1.83247678128620
-2.34200000000000	1.83114112378289
-2.34100000000000	1.82980659115279
-2.34000000000000	1.82847318245571
-2.33900000000000	1.82714089675226
-2.33800000000000	1.82580973310392
-2.33700000000000	1.82447969057301
-2.33600000000000	1.82315076822271
-2.33500000000000	1.82182296511704
-2.33400000000000	1.82049628032086
-2.33300000000000	1.81917071289988
-2.33200000000000	1.81784626192067
-2.33100000000000	1.81652292645063
-2.33000000000000	1.81520070555799
-2.32900000000000	1.81387959831186
-2.32800000000000	1.81255960378215
-2.32700000000000	1.81124072103965
-2.32600000000000	1.80992294915595
-2.32500000000000	1.80860628720353
-2.32400000000000	1.80729073425567
-2.32300000000000	1.80597628938650
-2.32200000000000	1.80466295167099
-2.32100000000000	1.80335072018494
-2.32000000000000	1.80203959400501
-2.31900000000000	1.80072957220866
-2.31800000000000	1.79942065387422
-2.31700000000000	1.79811283808083
-2.31600000000000	1.79680612390848
-2.31500000000000	1.79550051043797
-2.31400000000000	1.79419599675097
-2.31300000000000	1.79289258192994
-2.31200000000000	1.79159026505821
-2.31100000000000	1.79028904521990
-2.31000000000000	1.78898892149999
-2.30900000000000	1.78768989298429
-2.30800000000000	1.78639195875942
-2.30700000000000	1.78509511791283
-2.30600000000000	1.78379936953280
-2.30500000000000	1.78250471270846
-2.30400000000000	1.78121114652972
-2.30300000000000	1.77991867008735
-2.30200000000000	1.77862728247293
-2.30100000000000	1.77733698277887
-2.30000000000000	1.77604777009840
-2.29900000000000	1.77475964352556
-2.29800000000000	1.77347260215524
-2.29700000000000	1.77218664508312
-2.29600000000000	1.77090177140572
-2.29500000000000	1.76961798022036
-2.29400000000000	1.76833527062521
-2.29300000000000	1.76705364171922
-2.29200000000000	1.76577309260220
-2.29100000000000	1.76449362237473
-2.29000000000000	1.76321523013823
-2.28900000000000	1.76193791499495
-2.28800000000000	1.76066167604793
-2.28700000000000	1.75938651240103
-2.28600000000000	1.75811242315893
-2.28500000000000	1.75683940742711
-2.28400000000000	1.75556746431188
-2.28300000000000	1.75429659292034
-2.28200000000000	1.75302679236042
-2.28100000000000	1.75175806174086
-2.28000000000000	1.75049040017118
-2.27900000000000	1.74922380676174
-2.27800000000000	1.74795828062369
-2.27700000000000	1.74669382086901
-2.27600000000000	1.74543042661045
-2.27500000000000	1.74416809696160
-2.27400000000000	1.74290683103683
-2.27300000000000	1.74164662795134
-2.27200000000000	1.74038748682111
-2.27100000000000	1.73912940676293
-2.27000000000000	1.73787238689440
-2.26900000000000	1.73661642633391
-2.26800000000000	1.73536152420067
-2.26700000000000	1.73410767961467
-2.26600000000000	1.73285489169671
-2.26500000000000	1.73160315956838
-2.26400000000000	1.73035248235209
-2.26300000000000	1.72910285917102
-2.26200000000000	1.72785428914917
-2.26100000000000	1.72660677141132
-2.26000000000000	1.72536030508305
-2.25900000000000	1.72411488929075
-2.25800000000000	1.72287052316159
-2.25700000000000	1.72162720582353
-2.25600000000000	1.72038493640533
-2.25500000000000	1.71914371403654
-2.25400000000000	1.71790353784751
-2.25300000000000	1.71666440696938
-2.25200000000000	1.71542632053406
-2.25100000000000	1.71418927767428
-2.25000000000000	1.71295327752354
-2.24900000000000	1.71171831921613
-2.24800000000000	1.71048440188713
-2.24700000000000	1.70925152467242
-2.24600000000000	1.70801968670865
-2.24500000000000	1.70678888713326
-2.24400000000000	1.70555912508447
-2.24300000000000	1.70433039970130
-2.24200000000000	1.70310271012355
-2.24100000000000	1.70187605549180
-2.24000000000000	1.70065043494739
-2.23900000000000	1.69942584763249
-2.23800000000000	1.69820229269001
-2.23700000000000	1.69697976926367
-2.23600000000000	1.69575827649794
-2.23500000000000	1.69453781353809
-2.23400000000000	1.69331837953018
-2.23300000000000	1.69209997362102
-2.23200000000000	1.69088259495821
-2.23100000000000	1.68966624269014
-2.23000000000000	1.68845091596595
-2.22900000000000	1.68723661393558
-2.22800000000000	1.68602333574973
-2.22700000000000	1.68481108055988
-2.22600000000000	1.68359984751829
-2.22500000000000	1.68238963577798
-2.22400000000000	1.68118044449275
-2.22300000000000	1.67997227281718
-2.22200000000000	1.67876511990660
-2.22100000000000	1.67755898491712
-2.22000000000000	1.67635386700564
-2.21900000000000	1.67514976532981
-2.21800000000000	1.67394667904804
-2.21700000000000	1.67274460731953
-2.21600000000000	1.67154354930422
-2.21500000000000	1.67034350416286
-2.21400000000000	1.66914447105692
-2.21300000000000	1.66794644914867
-2.21200000000000	1.66674943760112
-2.21100000000000	1.66555343557805
-2.21000000000000	1.66435844224403
-2.20900000000000	1.66316445676436
-2.20800000000000	1.66197147830511
-2.20700000000000	1.66077950603312
-2.20600000000000	1.65958853911599
-2.20500000000000	1.65839857672208
-2.20400000000000	1.65720961802050
-2.20300000000000	1.65602166218114
-2.20200000000000	1.65483470837462
-2.20100000000000	1.65364875577236
-2.20000000000000	1.65246380354649
-2.19900000000000	1.65127985086993
-2.19800000000000	1.65009689691634
-2.19700000000000	1.64891494086014
-2.19600000000000	1.64773398187651
-2.19500000000000	1.64655401914139
-2.19400000000000	1.64537505183145
-2.19300000000000	1.64419707912414
-2.19200000000000	1.64302010019764
-2.19100000000000	1.64184411423089
-2.19000000000000	1.64066912040360
-2.18900000000000	1.63949511789621
-2.18800000000000	1.63832210588990
-2.18700000000000	1.63715008356663
-2.18600000000000	1.63597905010909
-2.18500000000000	1.63480900470072
-2.18400000000000	1.63363994652572
-2.18300000000000	1.63247187476901
-2.18200000000000	1.63130478861628
-2.18100000000000	1.63013868725396
-2.18000000000000	1.62897356986923
-2.17900000000000	1.62780943565000
-2.17800000000000	1.62664628378494
-2.17700000000000	1.62548411346346
-2.17600000000000	1.62432292387570
-2.17500000000000	1.62316271421256
-2.17400000000000	1.62200348366568
-2.17300000000000	1.62084523142742
-2.17200000000000	1.61968795669090
-2.17100000000000	1.61853165864998
-2.17000000000000	1.61737633649926
-2.16900000000000	1.61622198943406
-2.16800000000000	1.61506861665046
-2.16700000000000	1.61391621734527
-2.16600000000000	1.61276479071604
-2.16500000000000	1.61161433596105
-2.16400000000000	1.61046485227931
-2.16300000000000	1.60931633887058
-2.16200000000000	1.60816879493535
-2.16100000000000	1.60702221967484
-2.16000000000000	1.60587661229101
-2.15900000000000	1.60473197198654
-2.15800000000000	1.60358829796486
-2.15700000000000	1.60244558943011
-2.15600000000000	1.60130384558719
-2.15500000000000	1.60016306564170
-2.15400000000000	1.59902324880000
-2.15300000000000	1.59788439426914
-2.15200000000000	1.59674650125694
-2.15100000000000	1.59560956897192
-2.15000000000000	1.59447359662334
-2.14900000000000	1.59333858342118
-2.14800000000000	1.59220452857616
-2.14700000000000	1.59107143129972
-2.14600000000000	1.58993929080401
-2.14500000000000	1.58880810630191
-2.14400000000000	1.58767787700705
-2.14300000000000	1.58654860213375
-2.14200000000000	1.58542028089707
-2.14100000000000	1.58429291251279
-2.14000000000000	1.58316649619741
-2.13900000000000	1.58204103116815
-2.13800000000000	1.58091651664295
-2.13700000000000	1.57979295184049
-2.13600000000000	1.57867033598012
-2.13500000000000	1.57754866828197
-2.13400000000000	1.57642794796685
-2.13300000000000	1.57530817425629
-2.13200000000000	1.57418934637254
-2.13100000000000	1.57307146353859
-2.13000000000000	1.57195452497810
-2.12900000000000	1.57083852991550
-2.12800000000000	1.56972347757589
-2.12700000000000	1.56860936718510
-2.12600000000000	1.56749619796967
-2.12500000000000	1.56638396915688
-2.12400000000000	1.56527267997468
-2.12300000000000	1.56416232965175
-2.12200000000000	1.56305291741750
-2.12100000000000	1.56194444250203
-2.12000000000000	1.56083690413614
-2.11900000000000	1.55973030155137
-2.11800000000000	1.55862463397995
-2.11700000000000	1.55751990065482
-2.11600000000000	1.55641610080963
-2.11500000000000	1.55531323367875
-2.11400000000000	1.55421129849723
-2.11300000000000	1.55311029450084
-2.11200000000000	1.55201022092607
-2.11100000000000	1.55091107701009
-2.11000000000000	1.54981286199080
-2.10900000000000	1.54871557510678
-2.10800000000000	1.54761921559734
-2.10700000000000	1.54652378270245
-2.10600000000000	1.54542927566284
-2.10500000000000	1.54433569371990
-2.10400000000000	1.54324303611573
-2.10300000000000	1.54215130209314
-2.10200000000000	1.54106049089563
-2.10100000000000	1.53997060176741
-2.10000000000000	1.53888163395338
-2.09900000000000	1.53779358669914
-2.09800000000000	1.53670645925100
-2.09700000000000	1.53562025085596
-2.09600000000000	1.53453496076169
-2.09500000000000	1.53345058821661
-2.09400000000000	1.53236713246979
-2.09300000000000	1.53128459277102
-2.09200000000000	1.53020296837078
-2.09100000000000	1.52912225852023
-2.09000000000000	1.52804246247124
-2.08900000000000	1.52696357947638
-2.08800000000000	1.52588560878888
-2.08700000000000	1.52480854966270
-2.08600000000000	1.52373240135247
-2.08500000000000	1.52265716311351
-2.08400000000000	1.52158283420185
-2.08300000000000	1.52050941387418
-2.08200000000000	1.51943690138790
-2.08100000000000	1.51836529600110
-2.08000000000000	1.51729459697255
-2.07900000000000	1.51622480356170
-2.07800000000000	1.51515591502872
-2.07700000000000	1.51408793063442
-2.07600000000000	1.51302084964033
-2.07500000000000	1.51195467130866
-2.07400000000000	1.51088939490229
-2.07300000000000	1.50982501968481
-2.07200000000000	1.50876154492047
-2.07100000000000	1.50769896987421
-2.07000000000000	1.50663729381166
-2.06900000000000	1.50557651599914
-2.06800000000000	1.50451663570362
-2.06700000000000	1.50345765219278
-2.06600000000000	1.50239956473497
-2.06500000000000	1.50134237259923
-2.06400000000000	1.50028607505526
-2.06300000000000	1.49923067137346
-2.06200000000000	1.49817616082490
-2.06100000000000	1.49712254268133
-2.06000000000000	1.49606981621518
-2.05900000000000	1.49501798069954
-2.05800000000000	1.49396703540819
-2.05700000000000	1.49291697961560
-2.05600000000000	1.49186781259690
-2.05500000000000	1.49081953362788
-2.05400000000000	1.48977214198504
-2.05300000000000	1.48872563694553
-2.05200000000000	1.48768001778717
-2.05100000000000	1.48663528378846
-2.05000000000000	1.48559143422860
-2.04900000000000	1.48454846838740
-2.04800000000000	1.48350638554541
-2.04700000000000	1.48246518498379
-2.04600000000000	1.48142486598442
-2.04500000000000	1.48038542782982
-2.04400000000000	1.47934686980318
-2.04300000000000	1.47830919118839
-2.04200000000000	1.47727239126996
-2.04100000000000	1.47623646933310
-2.04000000000000	1.47520142466369
-2.03900000000000	1.47416725654826
-2.03800000000000	1.47313396427401
-2.03700000000000	1.47210154712882
-2.03600000000000	1.47107000440121
-2.03500000000000	1.47003933538038
-2.03400000000000	1.46900953935621
-2.03300000000000	1.46798061561921
-2.03200000000000	1.46695256346058
-2.03100000000000	1.46592538217216
-2.03000000000000	1.46489907104648
-2.02900000000000	1.46387362937672
-2.02800000000000	1.46284905645670
-2.02700000000000	1.46182535158093
-2.02600000000000	1.46080251404456
-2.02500000000000	1.45978054314342
-2.02400000000000	1.45875943817399
-2.02300000000000	1.45773919843339
-2.02200000000000	1.45671982321943
-2.02100000000000	1.45570131183056
-2.02000000000000	1.45468366356588
-2.01900000000000	1.45366687772517
-2.01800000000000	1.45265095360884
-2.01700000000000	1.45163589051798
-2.01600000000000	1.45062168775431
-2.01500000000000	1.44960834462023
-2.01400000000000	1.44859586041878
-2.01300000000000	1.44758423445365
-2.01200000000000	1.44657346602920
-2.01100000000000	1.44556355445042
-2.01000000000000	1.44455449902297
-2.00900000000000	1.44354629905315
-2.00800000000000	1.44253895384793
-2.00700000000000	1.44153246271491
-2.00600000000000	1.44052682496235
-2.00500000000000	1.43952203989916
-2.00400000000000	1.43851810683489
-2.00300000000000	1.43751502507976
-2.00200000000000	1.43651279394460
-2.00100000000000	1.43551141274094
-2	1.43451088078092
-1.99900000000000	1.43351119737733
-1.99800000000000	1.43251236184362
-1.99700000000000	1.43151437349387
-1.99600000000000	1.43051723164283
-1.99500000000000	1.42952093560586
-1.99400000000000	1.42852548469900
-1.99300000000000	1.42753087823892
-1.99200000000000	1.42653711554291
-1.99100000000000	1.42554419592894
-1.99000000000000	1.42455211871560
-1.98900000000000	1.42356088322214
-1.98800000000000	1.42257048876843
-1.98700000000000	1.42158093467499
-1.98600000000000	1.42059222026299
-1.98500000000000	1.41960434485422
-1.98400000000000	1.41861730777114
-1.98300000000000	1.41763110833681
-1.98200000000000	1.41664574587497
-1.98100000000000	1.41566121970996
-1.98000000000000	1.41467752916679
-1.97900000000000	1.41369467357108
-1.97800000000000	1.41271265224911
-1.97700000000000	1.41173146452778
-1.97600000000000	1.41075110973464
-1.97500000000000	1.40977158719786
-1.97400000000000	1.40879289624625
-1.97300000000000	1.40781503620927
-1.97200000000000	1.40683800641698
-1.97100000000000	1.40586180620011
-1.97000000000000	1.40488643489001
-1.96900000000000	1.40391189181865
-1.96800000000000	1.40293817631864
-1.96700000000000	1.40196528772324
-1.96600000000000	1.40099322536631
-1.96500000000000	1.40002198858236
-1.96400000000000	1.39905157670652
-1.96300000000000	1.39808198907457
-1.96200000000000	1.39711322502289
-1.96100000000000	1.39614528388852
-1.96000000000000	1.39517816500910
-1.95900000000000	1.39421186772291
-1.95800000000000	1.39324639136887
-1.95700000000000	1.39228173528650
-1.95600000000000	1.39131789881597
-1.95500000000000	1.39035488129807
-1.95400000000000	1.38939268207421
-1.95300000000000	1.38843130048643
-1.95200000000000	1.38747073587740
-1.95100000000000	1.38651098759039
-1.95000000000000	1.38555205496932
-1.94900000000000	1.38459393735873
-1.94800000000000	1.38363663410378
-1.94700000000000	1.38268014455024
-1.94600000000000	1.38172446804453
-1.94500000000000	1.38076960393365
-1.94400000000000	1.37981555156526
-1.94300000000000	1.37886231028763
-1.94200000000000	1.37790987944964
-1.94100000000000	1.37695825840079
-1.94000000000000	1.37600744649122
-1.93900000000000	1.37505744307166
-1.93800000000000	1.37410824749348
-1.93700000000000	1.37315985910867
-1.93600000000000	1.37221227726981
-1.93500000000000	1.37126550133012
-1.93400000000000	1.37031953064345
-1.93300000000000	1.36937436456423
-1.93200000000000	1.36843000244753
-1.93100000000000	1.36748644364903
-1.93000000000000	1.36654368752502
-1.92900000000000	1.36560173343242
-1.92800000000000	1.36466058072874
-1.92700000000000	1.36372022877213
-1.92600000000000	1.36278067692134
-1.92500000000000	1.36184192453571
-1.92400000000000	1.36090397097525
-1.92300000000000	1.35996681560051
-1.92200000000000	1.35903045777272
-1.92100000000000	1.35809489685367
-1.92000000000000	1.35716013220579
-1.91900000000000	1.35622616319210
-1.91800000000000	1.35529298917625
-1.91700000000000	1.35436060952249
-1.91600000000000	1.35342902359566
-1.91500000000000	1.35249823076125
-1.91400000000000	1.35156823038532
-1.91300000000000	1.35063902183455
-1.91200000000000	1.34971060447623
-1.91100000000000	1.34878297767826
-1.91000000000000	1.34785614080915
-1.90900000000000	1.34693009323798
-1.90800000000000	1.34600483433450
-1.90700000000000	1.34508036346899
-1.90600000000000	1.34415668001240
-1.90500000000000	1.34323378333624
-1.90400000000000	1.34231167281266
-1.90300000000000	1.34139034781437
-1.90200000000000	1.34046980771472
-1.90100000000000	1.33955005188764
-1.90000000000000	1.33863107970768
-1.89900000000000	1.33771289054998
-1.89800000000000	1.33679548379028
-1.89700000000000	1.33587885880493
-1.89600000000000	1.33496301497087
-1.89500000000000	1.33404795166564
-1.89400000000000	1.33313366826739
-1.89300000000000	1.33222016415486
-1.89200000000000	1.33130743870740
-1.89100000000000	1.33039549130494
-1.89000000000000	1.32948432132802
-1.88900000000000	1.32857392815778
-1.88800000000000	1.32766431117595
-1.88700000000000	1.32675546976485
-1.88600000000000	1.32584740330742
-1.88500000000000	1.32494011118717
-1.88400000000000	1.32403359278821
-1.88300000000000	1.32312784749527
-1.88200000000000	1.32222287469364
-1.88100000000000	1.32131867376923
-1.88000000000000	1.32041524410853
-1.87900000000000	1.31951258509862
-1.87800000000000	1.31861069612719
-1.87700000000000	1.31770957658250
-1.87600000000000	1.31680922585342
-1.87500000000000	1.31590964332941
-1.87400000000000	1.31501082840051
-1.87300000000000	1.31411278045737
-1.87200000000000	1.31321549889120
-1.87100000000000	1.31231898309383
-1.87000000000000	1.31142323245767
-1.86900000000000	1.31052824637572
-1.86800000000000	1.30963402424155
-1.86700000000000	1.30874056544935
-1.86600000000000	1.30784786939388
-1.86500000000000	1.30695593547048
-1.86400000000000	1.30606476307511
-1.86300000000000	1.30517435160427
-1.86200000000000	1.30428470045509
-1.86100000000000	1.30339580902526
-1.86000000000000	1.30250767671306
-1.85900000000000	1.30162030291736
-1.85800000000000	1.30073368703761
-1.85700000000000	1.29984782847386
-1.85600000000000	1.29896272662672
-1.85500000000000	1.29807838089741
-1.85400000000000	1.29719479068770
-1.85300000000000	1.29631195539997
-1.85200000000000	1.29542987443717
-1.85100000000000	1.29454854720285
-1.85000000000000	1.29366797310111
-1.84900000000000	1.29278815153667
-1.84800000000000	1.29190908191479
-1.84700000000000	1.29103076364135
-1.84600000000000	1.29015319612278
-1.84500000000000	1.28927637876611
-1.84400000000000	1.28840031097893
-1.84300000000000	1.28752499216943
-1.84200000000000	1.28665042174636
-1.84100000000000	1.28577659911906
-1.84000000000000	1.28490352369745
-1.83900000000000	1.28403119489202
-1.83800000000000	1.28315961211383
-1.83700000000000	1.28228877477455
-1.83600000000000	1.28141868228638
-1.83500000000000	1.28054933406213
-1.83400000000000	1.27968072951516
-1.83300000000000	1.27881286805945
-1.83200000000000	1.27794574910950
-1.83100000000000	1.27707937208041
-1.83000000000000	1.27621373638787
-1.82900000000000	1.27534884144811
-1.82800000000000	1.27448468667796
-1.82700000000000	1.27362127149481
-1.82600000000000	1.27275859531663
-1.82500000000000	1.27189665756196
-1.82400000000000	1.27103545764990
-1.82300000000000	1.27017499500015
-1.82200000000000	1.26931526903294
-1.82100000000000	1.26845627916912
-1.82000000000000	1.26759802483007
-1.81900000000000	1.26674050543775
-1.81800000000000	1.26588372041471
-1.81700000000000	1.26502766918404
-1.81600000000000	1.26417235116942
-1.81500000000000	1.26331776579509
-1.81400000000000	1.26246391248586
-1.81300000000000	1.26161079066711
-1.81200000000000	1.26075839976478
-1.81100000000000	1.25990673920539
-1.81000000000000	1.25905580841601
-1.80900000000000	1.25820560682429
-1.80800000000000	1.25735613385844
-1.80700000000000	1.25650738894724
-1.80600000000000	1.25565937152003
-1.80500000000000	1.25481208100673
-1.80400000000000	1.25396551683779
-1.80300000000000	1.25311967844426
-1.80200000000000	1.25227456525775
-1.80100000000000	1.25143017671041
-1.80000000000000	1.25058651223496
-1.79900000000000	1.24974357126472
-1.79800000000000	1.24890135323351
-1.79700000000000	1.24805985757577
-1.79600000000000	1.24721908372647
-1.79500000000000	1.24637903112114
-1.79400000000000	1.24553969919588
-1.79300000000000	1.24470108738737
-1.79200000000000	1.24386319513281
-1.79100000000000	1.24302602186999
-1.79000000000000	1.24218956703724
-1.78900000000000	1.24135383007348
-1.78800000000000	1.24051881041815
-1.78700000000000	1.23968450751128
-1.78600000000000	1.23885092079344
-1.78500000000000	1.23801804970577
-1.78400000000000	1.23718589368996
-1.78300000000000	1.23635445218825
-1.78200000000000	1.23552372464346
-1.78100000000000	1.23469371049894
-1.78000000000000	1.23386440919862
-1.77900000000000	1.23303582018697
-1.77800000000000	1.23220794290902
-1.77700000000000	1.23138077681036
-1.77600000000000	1.23055432133712
-1.77500000000000	1.22972857593601
-1.77400000000000	1.22890354005428
-1.77300000000000	1.22807921313972
-1.77200000000000	1.22725559464070
-1.77100000000000	1.22643268400612
-1.77000000000000	1.22561048068545
-1.76900000000000	1.22478898412871
-1.76800000000000	1.22396819378646
-1.76700000000000	1.22314810910983
-1.76600000000000	1.22232872955048
-1.76500000000000	1.22151005456065
-1.76400000000000	1.22069208359309
-1.76300000000000	1.21987481610115
-1.76200000000000	1.21905825153870
-1.76100000000000	1.21824238936015
-1.76000000000000	1.21742722902049
-1.75900000000000	1.21661276997524
-1.75800000000000	1.21579901168047
-1.75700000000000	1.21498595359280
-1.75600000000000	1.21417359516942
-1.75500000000000	1.21336193586802
-1.75400000000000	1.21255097514688
-1.75300000000000	1.21174071246482
-1.75200000000000	1.21093114728119
-1.75100000000000	1.21012227905590
-1.75000000000000	1.20931410724940
-1.74900000000000	1.20850663132270
-1.74800000000000	1.20769985073734
-1.74700000000000	1.20689376495541
-1.74600000000000	1.20608837343955
-1.74500000000000	1.20528367565293
-1.74400000000000	1.20447967105929
-1.74300000000000	1.20367635912289
-1.74200000000000	1.20287373930855
-1.74100000000000	1.20207181108163
-1.74000000000000	1.20127057390802
-1.73900000000000	1.20047002725417
-1.73800000000000	1.19967017058706
-1.73700000000000	1.19887100337423
-1.73600000000000	1.19807252508375
-1.73500000000000	1.19727473518422
-1.73400000000000	1.19647763314480
-1.73300000000000	1.19568121843519
-1.73200000000000	1.19488549052562
-1.73100000000000	1.19409044888687
-1.73000000000000	1.19329609299026
-1.72900000000000	1.19250242230764
-1.72800000000000	1.19170943631140
-1.72700000000000	1.19091713447449
-1.72600000000000	1.19012551627038
-1.72500000000000	1.18933458117307
-1.72400000000000	1.18854432865713
-1.72300000000000	1.18775475819764
-1.72200000000000	1.18696586927023
-1.72100000000000	1.18617766135106
-1.72000000000000	1.18539013391684
-1.71900000000000	1.18460328644481
-1.71800000000000	1.18381711841274
-1.71700000000000	1.18303162929893
-1.71600000000000	1.18224681858226
-1.71500000000000	1.18146268574208
-1.71400000000000	1.18067923025833
-1.71300000000000	1.17989645161146
-1.71200000000000	1.17911434928246
-1.71100000000000	1.17833292275285
-1.71000000000000	1.17755217150469
-1.70900000000000	1.17677209502057
-1.70800000000000	1.17599269278362
-1.70700000000000	1.17521396427749
-1.70600000000000	1.17443590898639
-1.70500000000000	1.17365852639503
-1.70400000000000	1.17288181598868
-1.70300000000000	1.17210577725311
-1.70200000000000	1.17133040967467
-1.70100000000000	1.17055571274019
-1.70000000000000	1.16978168593707
-1.69900000000000	1.16900832875321
-1.69800000000000	1.16823564067708
-1.69700000000000	1.16746362119764
-1.69600000000000	1.16669226980441
-1.69500000000000	1.16592158598742
-1.69400000000000	1.16515156923724
-1.69300000000000	1.16438221904497
-1.69200000000000	1.16361353490224
-1.69100000000000	1.16284551630119
-1.69000000000000	1.16207816273453
-1.68900000000000	1.16131147369545
-1.68800000000000	1.16054544867770
-1.68700000000000	1.15978008717555
-1.68600000000000	1.15901538868379
-1.68500000000000	1.15825135269775
-1.68400000000000	1.15748797871328
-1.68300000000000	1.15672526622676
-1.68200000000000	1.15596321473509
-1.68100000000000	1.15520182373570
-1.68000000000000	1.15444109272654
-1.67900000000000	1.15368102120611
-1.67800000000000	1.15292160867340
-1.67700000000000	1.15216285462795
-1.67600000000000	1.15140475856982
-1.67500000000000	1.15064731999959
-1.67400000000000	1.14989053841836
-1.67300000000000	1.14913441332777
-1.67200000000000	1.14837894422997
-1.67100000000000	1.14762413062764
-1.67000000000000	1.14686997202398
-1.66900000000000	1.14611646792271
-1.66800000000000	1.14536361782809
-1.66700000000000	1.14461142124487
-1.66600000000000	1.14385987767837
-1.66500000000000	1.14310898663438
-1.66400000000000	1.14235874761925
-1.66300000000000	1.14160916013984
-1.66200000000000	1.14086022370352
-1.66100000000000	1.14011193781819
-1.66000000000000	1.13936430199227
-1.65900000000000	1.13861731573472
-1.65800000000000	1.13787097855498
-1.65700000000000	1.13712528996304
-1.65600000000000	1.13638024946940
-1.65500000000000	1.13563585658509
-1.65400000000000	1.13489211082165
-1.65300000000000	1.13414901169113
-1.65200000000000	1.13340655870611
-1.65100000000000	1.13266475137969
-1.65000000000000	1.13192358922550
-1.64900000000000	1.13118307175765
-1.64800000000000	1.13044319849081
-1.64700000000000	1.12970396894014
-1.64600000000000	1.12896538262133
-1.64500000000000	1.12822743905058
-1.64400000000000	1.12749013774462
-1.64300000000000	1.12675347822068
-1.64200000000000	1.12601745999652
-1.64100000000000	1.12528208259041
-1.64000000000000	1.12454734552113
-1.63900000000000	1.12381324830799
-1.63800000000000	1.12307979047080
-1.63700000000000	1.12234697152990
-1.63600000000000	1.12161479100613
-1.63500000000000	1.12088324842086
-1.63400000000000	1.12015234329597
-1.63300000000000	1.11942207515385
-1.63200000000000	1.11869244351740
-1.63100000000000	1.11796344791004
-1.63000000000000	1.11723508785571
-1.62900000000000	1.11650736287886
-1.62800000000000	1.11578027250444
-1.62700000000000	1.11505381625794
-1.62600000000000	1.11432799366533
-1.62500000000000	1.11360280425311
-1.62400000000000	1.11287824754830
-1.62300000000000	1.11215432307843
-1.62200000000000	1.11143103037151
-1.62100000000000	1.11070836895612
-1.62000000000000	1.10998633836129
-1.61900000000000	1.10926493811660
-1.61800000000000	1.10854416775214
-1.61700000000000	1.10782402679850
-1.61600000000000	1.10710451478677
-1.61500000000000	1.10638563124857
-1.61400000000000	1.10566737571603
-1.61300000000000	1.10494974772178
-1.61200000000000	1.10423274679895
-1.61100000000000	1.10351637248121
-1.61000000000000	1.10280062430272
-1.60900000000000	1.10208550179815
-1.60800000000000	1.10137100450267
-1.60700000000000	1.10065713195198
-1.60600000000000	1.09994388368228
-1.60500000000000	1.09923125923027
-1.60400000000000	1.09851925813316
-1.60300000000000	1.09780787992868
-1.60200000000000	1.09709712415506
-1.60100000000000	1.09638699035103
-1.60000000000000	1.09567747805584
-1.59900000000000	1.09496858680925
-1.59800000000000	1.09426031615151
-1.59700000000000	1.09355266562339
-1.59600000000000	1.09284563476615
-1.59500000000000	1.09213922312159
-1.59400000000000	1.09143343023198
-1.59300000000000	1.09072825564011
-1.59200000000000	1.09002369888929
-1.59100000000000	1.08931975952331
-1.59000000000000	1.08861643708648
-1.58900000000000	1.08791373112362
-1.58800000000000	1.08721164118005
-1.58700000000000	1.08651016680158
-1.58600000000000	1.08580930753455
-1.58500000000000	1.08510906292578
-1.58400000000000	1.08440943252262
-1.58300000000000	1.08371041587290
-1.58200000000000	1.08301201252497
-1.58100000000000	1.08231422202768
-1.58000000000000	1.08161704393038
-1.57900000000000	1.08092047778293
-1.57800000000000	1.08022452313568
-1.57700000000000	1.07952917953949
-1.57600000000000	1.07883444654574
-1.57500000000000	1.07814032370628
-1.57400000000000	1.07744681057350
-1.57300000000000	1.07675390670025
-1.57200000000000	1.07606161163992
-1.57100000000000	1.07536992494638
-1.57000000000000	1.07467884617400
-1.56900000000000	1.07398837487768
-1.56800000000000	1.07329851061279
-1.56700000000000	1.07260925293521
-1.56600000000000	1.07192060140133
-1.56500000000000	1.07123255556803
-1.56400000000000	1.07054511499270
-1.56300000000000	1.06985827923323
-1.56200000000000	1.06917204784799
-1.56100000000000	1.06848642039588
-1.56000000000000	1.06780139643630
-1.55900000000000	1.06711697552911
-1.55800000000000	1.06643315723471
-1.55700000000000	1.06574994111400
-1.55600000000000	1.06506732672834
-1.55500000000000	1.06438531363964
-1.55400000000000	1.06370390141028
-1.55300000000000	1.06302308960313
-1.55200000000000	1.06234287778159
-1.55100000000000	1.06166326550953
-1.55000000000000	1.06098425235134
-1.54900000000000	1.06030583787189
-1.54800000000000	1.05962802163657
-1.54700000000000	1.05895080321124
-1.54600000000000	1.05827418216229
-1.54500000000000	1.05759815805658
-1.54400000000000	1.05692273046148
-1.54300000000000	1.05624789894486
-1.54200000000000	1.05557366307509
-1.54100000000000	1.05490002242102
-1.54000000000000	1.05422697655201
-1.53900000000000	1.05355452503793
-1.53800000000000	1.05288266744911
-1.53700000000000	1.05221140335642
-1.53600000000000	1.05154073233120
-1.53500000000000	1.05087065394529
-1.53400000000000	1.05020116777102
-1.53300000000000	1.04953227338124
-1.53200000000000	1.04886397034928
-1.53100000000000	1.04819625824896
-1.53000000000000	1.04752913665460
-1.52900000000000	1.04686260514103
-1.52800000000000	1.04619666328355
-1.52700000000000	1.04553131065798
-1.52600000000000	1.04486654684063
-1.52500000000000	1.04420237140829
-1.52400000000000	1.04353878393825
-1.52300000000000	1.04287578400831
-1.52200000000000	1.04221337119676
-1.52100000000000	1.04155154508236
-1.52000000000000	1.04089030524440
-1.51900000000000	1.04022965126265
-1.51800000000000	1.03956958271736
-1.51700000000000	1.03891009918929
-1.51600000000000	1.03825120025970
-1.51500000000000	1.03759288551033
-1.51400000000000	1.03693515452341
-1.51300000000000	1.03627800688169
-1.51200000000000	1.03562144216838
-1.51100000000000	1.03496545996721
-1.51000000000000	1.03431005986239
-1.50900000000000	1.03365524143863
-1.50800000000000	1.03300100428112
-1.50700000000000	1.03234734797556
-1.50600000000000	1.03169427210814
-1.50500000000000	1.03104177626553
-1.50400000000000	1.03038986003490
-1.50300000000000	1.02973852300392
-1.50200000000000	1.02908776476075
-1.50100000000000	1.02843758489403
-1.50000000000000	1.02778798299290
-1.49900000000000	1.02713895864701
-1.49800000000000	1.02649051144647
-1.49700000000000	1.02584264098190
-1.49600000000000	1.02519534684441
-1.49500000000000	1.02454862862562
-1.49400000000000	1.02390248591759
-1.49300000000000	1.02325691831294
-1.49200000000000	1.02261192540472
-1.49100000000000	1.02196750678652
-1.49000000000000	1.02132366205238
-1.48900000000000	1.02068039079686
-1.48800000000000	1.02003769261501
-1.48700000000000	1.01939556710235
-1.48600000000000	1.01875401385492
-1.48500000000000	1.01811303246923
-1.48400000000000	1.01747262254228
-1.48300000000000	1.01683278367157
-1.48200000000000	1.01619351545510
-1.48100000000000	1.01555481749133
-1.48000000000000	1.01491668937925
-1.47900000000000	1.01427913071831
-1.47800000000000	1.01364214110846
-1.47700000000000	1.01300572015015
-1.47600000000000	1.01236986744430
-1.47500000000000	1.01173458259233
-1.47400000000000	1.01109986519617
-1.47300000000000	1.01046571485821
-1.47200000000000	1.00983213118135
-1.47100000000000	1.00919911376896
-1.47000000000000	1.00856666222492
-1.46900000000000	1.00793477615359
-1.46800000000000	1.00730345515983
-1.46700000000000	1.00667269884897
-1.46600000000000	1.00604250682685
-1.46500000000000	1.00541287869979
-1.46400000000000	1.00478381407460
-1.46300000000000	1.00415531255858
-1.46200000000000	1.00352737375952
-1.46100000000000	1.00289999728570
-1.46000000000000	1.00227318274589
-1.45900000000000	1.00164692974934
-1.45800000000000	1.00102123790581
-1.45700000000000	1.00039610682552
-1.45600000000000	0.999771536119213
-1.45500000000000	0.999147525398094
-1.45400000000000	0.998524074273869
-1.45300000000000	0.997901182358731
-1.45200000000000	0.997278849265363
-1.45100000000000	0.996657074606934
-1.45000000000000	0.996035857997105
-1.44900000000000	0.995415199050025
-1.44800000000000	0.994795097380332
-1.44700000000000	0.994175552603151
-1.44600000000000	0.993556564334097
-1.44500000000000	0.992938132189276
-1.44400000000000	0.992320255785281
-1.44300000000000	0.991702934739190
-1.44200000000000	0.991086168668576
-1.44100000000000	0.990469957191498
-1.44000000000000	0.989854299926501
-1.43900000000000	0.989239196492623
-1.43800000000000	0.988624646509387
-1.43700000000000	0.988010649596807
-1.43600000000000	0.987397205375385
-1.43500000000000	0.986784313466109
-1.43400000000000	0.986171973490460
-1.43300000000000	0.985560185070403
-1.43200000000000	0.984948947828395
-1.43100000000000	0.984338261387379
-1.43000000000000	0.983728125370787
-1.42900000000000	0.983118539402540
-1.42800000000000	0.982509503107049
-1.42700000000000	0.981901016109210
-1.42600000000000	0.981293078034407
-1.42500000000000	0.980685688508517
-1.42400000000000	0.980078847157903
-1.42300000000000	0.979472553609414
-1.42200000000000	0.978866807490391
-1.42100000000000	0.978261608428660
-1.42000000000000	0.977656956052540
-1.41900000000000	0.977052849990833
-1.41800000000000	0.976449289872833
-1.41700000000000	0.975846275328321
-1.41600000000000	0.975243805987568
-1.41500000000000	0.974641881481331
-1.41400000000000	0.974040501440855
-1.41300000000000	0.973439665497878
-1.41200000000000	0.972839373284622
-1.41100000000000	0.972239624433799
-1.41000000000000	0.971640418578609
-1.40900000000000	0.971041755352740
-1.40800000000000	0.970443634390371
-1.40700000000000	0.969846055326167
-1.40600000000000	0.969249017795283
-1.40500000000000	0.968652521433360
-1.40400000000000	0.968056565876532
-1.40300000000000	0.967461150761417
-1.40200000000000	0.966866275725125
-1.40100000000000	0.966271940405252
-1.40000000000000	0.965678144439887
-1.39900000000000	0.965084887467601
-1.39800000000000	0.964492169127461
-1.39700000000000	0.963899989059017
-1.39600000000000	0.963308346902311
-1.39500000000000	0.962717242297874
-1.39400000000000	0.962126674886723
-1.39300000000000	0.961536644310368
-1.39200000000000	0.960947150210805
-1.39100000000000	0.960358192230519
-1.39000000000000	0.959769770012486
-1.38900000000000	0.959181883200170
-1.38800000000000	0.958594531437525
-1.38700000000000	0.958007714368993
-1.38600000000000	0.957421431639505
-1.38500000000000	0.956835682894483
-1.38400000000000	0.956250467779838
-1.38300000000000	0.955665785941968
-1.38200000000000	0.955081637027765
-1.38100000000000	0.954498020684605
-1.38000000000000	0.953914936560360
-1.37900000000000	0.953332384303385
-1.37800000000000	0.952750363562530
-1.37700000000000	0.952168873987133
-1.37600000000000	0.951587915227020
-1.37500000000000	0.951007486932510
-1.37400000000000	0.950427588754410
-1.37300000000000	0.949848220344018
-1.37200000000000	0.949269381353121
-1.37100000000000	0.948691071433998
-1.37000000000000	0.948113290239416
-1.36900000000000	0.947536037422636
-1.36800000000000	0.946959312637405
-1.36700000000000	0.946383115537965
-1.36600000000000	0.945807445779044
-1.36500000000000	0.945232303015864
-1.36400000000000	0.944657686904137
-1.36300000000000	0.944083597100065
-1.36200000000000	0.943510033260343
-1.36100000000000	0.942936995042155
-1.36000000000000	0.942364482103177
-1.35900000000000	0.941792494101577
-1.35800000000000	0.941221030696011
-1.35700000000000	0.940650091545632
-1.35600000000000	0.940079676310079
-1.35500000000000	0.939509784649488
-1.35400000000000	0.938940416224481
-1.35300000000000	0.938371570696177
-1.35200000000000	0.937803247726182
-1.35100000000000	0.937235446976600
-1.35000000000000	0.936668168110022
-1.34900000000000	0.936101410789534
-1.34800000000000	0.935535174678713
-1.34700000000000	0.934969459441630
-1.34600000000000	0.934404264742847
-1.34500000000000	0.933839590247421
-1.34400000000000	0.933275435620898
-1.34300000000000	0.932711800529322
-1.34200000000000	0.932148684639226
-1.34100000000000	0.931586087617639
-1.34000000000000	0.931024009132081
-1.33900000000000	0.930462448850567
-1.33800000000000	0.929901406441606
-1.33700000000000	0.929340881574200
-1.33600000000000	0.928780873917845
-1.33500000000000	0.928221383142530
-1.33400000000000	0.927662408918741
-1.33300000000000	0.927103950917455
-1.33200000000000	0.926546008810146
-1.33100000000000	0.925988582268782
-1.33000000000000	0.925431670965824
-1.32900000000000	0.924875274574231
-1.32800000000000	0.924319392767454
-1.32700000000000	0.923764025219442
-1.32600000000000	0.923209171604636
-1.32500000000000	0.922654831597976
-1.32400000000000	0.922101004874896
-1.32300000000000	0.921547691111325
-1.32200000000000	0.920994889983690
-1.32100000000000	0.920442601168913
-1.32000000000000	0.919890824344412
-1.31900000000000	0.919339559188102
-1.31800000000000	0.918788805378395
-1.31700000000000	0.918238562594199
-1.31600000000000	0.917688830514920
-1.31500000000000	0.917139608820460
-1.31400000000000	0.916590897191218
-1.31300000000000	0.916042695308094
-1.31200000000000	0.915495002852481
-1.31100000000000	0.914947819506274
-1.31000000000000	0.914401144951862
-1.30900000000000	0.913854978872137
-1.30800000000000	0.913309320950484
-1.30700000000000	0.912764170870792
-1.30600000000000	0.912219528317445
-1.30500000000000	0.911675392975328
-1.30400000000000	0.911131764529825
-1.30300000000000	0.910588642666818
-1.30200000000000	0.910046027072691
-1.30100000000000	0.909503917434326
-1.30000000000000	0.908962313439106
-1.29900000000000	0.908421214774913
-1.29800000000000	0.907880621130131
-1.29700000000000	0.907340532193644
-1.29600000000000	0.906800947654837
-1.29500000000000	0.906261867203596
-1.29400000000000	0.905723290530308
-1.29300000000000	0.905185217325862
-1.29200000000000	0.904647647281649
-1.29100000000000	0.904110580089561
-1.29000000000000	0.903574015441993
-1.28900000000000	0.903037953031842
-1.28800000000000	0.902502392552509
-1.28700000000000	0.901967333697896
-1.28600000000000	0.901432776162409
-1.28500000000000	0.900898719640957
-1.28400000000000	0.900365163828955
-1.28300000000000	0.899832108422317
-1.28200000000000	0.899299553117465
-1.28100000000000	0.898767497611326
-1.28000000000000	0.898235941601328
-1.27900000000000	0.897704884785406
-1.27800000000000	0.897174326861999
-1.27700000000000	0.896644267530055
-1.27600000000000	0.896114706489023
-1.27500000000000	0.895585643438859
-1.27400000000000	0.895057078080027
-1.27300000000000	0.894529010113496
-1.27200000000000	0.894001439240742
-1.27100000000000	0.893474365163747
-1.27000000000000	0.892947787585002
-1.26900000000000	0.892421706207505
-1.26800000000000	0.891896120734760
-1.26700000000000	0.891371030870781
-1.26600000000000	0.890846436320090
-1.26500000000000	0.890322336787716
-1.26400000000000	0.889798731979200
-1.26300000000000	0.889275621600589
-1.26200000000000	0.888753005358441
-1.26100000000000	0.888230882959824
-1.26000000000000	0.887709254112315
-1.25900000000000	0.887188118524002
-1.25800000000000	0.886667475903484
-1.25700000000000	0.886147325959871
-1.25600000000000	0.885627668402783
-1.25500000000000	0.885108502942354
-1.25400000000000	0.884589829289225
-1.25300000000000	0.884071647154555
-1.25200000000000	0.883553956250013
-1.25100000000000	0.883036756287780
-1.25000000000000	0.882520046980551
-1.24900000000000	0.882003828041535
-1.24800000000000	0.881488099184453
-1.24700000000000	0.880972860123542
-1.24600000000000	0.880458110573554
-1.24500000000000	0.879943850249752
-1.24400000000000	0.879430078867919
-1.24300000000000	0.878916796144349
-1.24200000000000	0.878404001795855
-1.24100000000000	0.877891695539765
-1.24000000000000	0.877379877093925
-1.23900000000000	0.876868546176693
-1.23800000000000	0.876357702506950
-1.23700000000000	0.875847345804092
-1.23600000000000	0.875337475788032
-1.23500000000000	0.874828092179202
-1.23400000000000	0.874319194698554
-1.23300000000000	0.873810783067557
-1.23200000000000	0.873302857008200
-1.23100000000000	0.872795416242993
-1.23000000000000	0.872288460494964
-1.22900000000000	0.871781989487661
-1.22800000000000	0.871276002945157
-1.22700000000000	0.870770500592042
-1.22600000000000	0.870265482153429
-1.22500000000000	0.869760947354953
-1.22400000000000	0.869256895922773
-1.22300000000000	0.868753327583566
-1.22200000000000	0.868250242064539
-1.22100000000000	0.867747639093416
-1.22000000000000	0.867245518398449
-1.21900000000000	0.866743879708413
-1.21800000000000	0.866242722752609
-1.21700000000000	0.865742047260861
-1.21600000000000	0.865241852963521
-1.21500000000000	0.864742139591464
-1.21400000000000	0.864242906876095
-1.21300000000000	0.863744154549343
-1.21200000000000	0.863245882343666
-1.21100000000000	0.862748089992048
-1.21000000000000	0.862250777228004
-1.20900000000000	0.861753943785574
-1.20800000000000	0.861257589399330
-1.20700000000000	0.860761713804370
-1.20600000000000	0.860266316736327
-1.20500000000000	0.859771397931359
-1.20400000000000	0.859276957126158
-1.20300000000000	0.858782994057946
-1.20200000000000	0.858289508464478
-1.20100000000000	0.857796500084039
-1.20000000000000	0.857303968655448
-1.19900000000000	0.856811913918057
-1.19800000000000	0.856320335611751
-1.19700000000000	0.855829233476949
-1.19600000000000	0.855338607254606
-1.19500000000000	0.854848456686208
-1.19400000000000	0.854358781513782
-1.19300000000000	0.853869581479886
-1.19200000000000	0.853380856327618
-1.19100000000000	0.852892605800609
-1.19000000000000	0.852404829643032
-1.18900000000000	0.851917527599593
-1.18800000000000	0.851430699415540
-1.18700000000000	0.850944344836659
-1.18600000000000	0.850458463609274
-1.18500000000000	0.849973055480250
-1.18400000000000	0.849488120196993
-1.18300000000000	0.849003657507448
-1.18200000000000	0.848519667160104
-1.18100000000000	0.848036148903989
-1.18000000000000	0.847553102488675
-1.17900000000000	0.847070527664277
-1.17800000000000	0.846588424181454
-1.17700000000000	0.846106791791408
-1.17600000000000	0.845625630245886
-1.17500000000000	0.845144939297179
-1.17400000000000	0.844664718698127
-1.17300000000000	0.844184968202112
-1.17200000000000	0.843705687563067
-1.17100000000000	0.843226876535468
-1.17000000000000	0.842748534874342
-1.16900000000000	0.842270662335263
-1.16800000000000	0.841793258674355
-1.16700000000000	0.841316323648291
-1.16600000000000	0.840839857014294
-1.16500000000000	0.840363858530137
-1.16400000000000	0.839888327954148
-1.16300000000000	0.839413265045202
-1.16200000000000	0.838938669562728
-1.16100000000000	0.838464541266711
-1.16000000000000	0.837990879917686
-1.15900000000000	0.837517685276744
-1.15800000000000	0.837044957105530
-1.15700000000000	0.836572695166246
-1.15600000000000	0.836100899221650
-1.15500000000000	0.835629569035053
-1.15400000000000	0.835158704370329
-1.15300000000000	0.834688304991905
-1.15200000000000	0.834218370664770
-1.15100000000000	0.833748901154472
-1.15000000000000	0.833279896227114
-1.14900000000000	0.832811355649367
-1.14800000000000	0.832343279188457
-1.14700000000000	0.831875666612176
-1.14600000000000	0.831408517688874
-1.14500000000000	0.830941832187469
-1.14400000000000	0.830475609877439
-1.14300000000000	0.830009850528829
-1.14200000000000	0.829544553912245
-1.14100000000000	0.829079719798863
-1.14000000000000	0.828615347960425
-1.13900000000000	0.828151438169236
-1.13800000000000	0.827687990198174
-1.13700000000000	0.827225003820682
-1.13600000000000	0.826762478810772
-1.13500000000000	0.826300414943030
-1.13400000000000	0.825838811992606
-1.13300000000000	0.825377669735226
-1.13200000000000	0.824916987947187
-1.13100000000000	0.824456766405358
-1.13000000000000	0.823997004887180
-1.12900000000000	0.823537703170672
-1.12800000000000	0.823078861034423
-1.12700000000000	0.822620478257600
-1.12600000000000	0.822162554619947
-1.12500000000000	0.821705089901785
-1.12400000000000	0.821248083884009
-1.12300000000000	0.820791536348096
-1.12200000000000	0.820335447076102
-1.12100000000000	0.819879815850662
-1.12000000000000	0.819424642454993
-1.11900000000000	0.818969926672891
-1.11800000000000	0.818515668288735
-1.11700000000000	0.818061867087489
-1.11600000000000	0.817608522854699
-1.11500000000000	0.817155635376497
-1.11400000000000	0.816703204439598
-1.11300000000000	0.816251229831305
-1.11200000000000	0.815799711339507
-1.11100000000000	0.815348648752683
-1.11000000000000	0.814898041859896
-1.10900000000000	0.814447890450803
-1.10800000000000	0.813998194315648
-1.10700000000000	0.813548953245269
-1.10600000000000	0.813100167031091
-1.10500000000000	0.812651835465137
-1.10400000000000	0.812203958340019
-1.10300000000000	0.811756535448946
-1.10200000000000	0.811309566585722
-1.10100000000000	0.810863051544747
-1.10000000000000	0.810416990121014
-1.09900000000000	0.809971382110120
-1.09800000000000	0.809526227308256
-1.09700000000000	0.809081525512214
-1.09600000000000	0.808637276519385
-1.09500000000000	0.808193480127765
-1.09400000000000	0.807750136135945
-1.09300000000000	0.807307244343127
-1.09200000000000	0.806864804549110
-1.09100000000000	0.806422816554301
-1.09000000000000	0.805981280159714
-1.08900000000000	0.805540195166966
-1.08800000000000	0.805099561378283
-1.08700000000000	0.804659378596500
-1.08600000000000	0.804219646625060
-1.08500000000000	0.803780365268019
-1.08400000000000	0.803341534330038
-1.08300000000000	0.802903153616397
-1.08200000000000	0.802465222932984
-1.08100000000000	0.802027742086305
-1.08000000000000	0.801590710883476
-1.07900000000000	0.801154129132234
-1.07800000000000	0.800717996640929
-1.07700000000000	0.800282313218530
-1.07600000000000	0.799847078674626
-1.07500000000000	0.799412292819423
-1.07400000000000	0.798977955463751
-1.07300000000000	0.798544066419059
-1.07200000000000	0.798110625497419
-1.07100000000000	0.797677632511530
-1.07000000000000	0.797245087274711
-1.06900000000000	0.796812989600909
-1.06800000000000	0.796381339304698
-1.06700000000000	0.795950136201279
-1.06600000000000	0.795519380106483
-1.06500000000000	0.795089070836770
-1.06400000000000	0.794659208209229
-1.06300000000000	0.794229792041586
-1.06200000000000	0.793800822152193
-1.06100000000000	0.793372298360043
-1.06000000000000	0.792944220484760
-1.05900000000000	0.792516588346605
-1.05800000000000	0.792089401766475
-1.05700000000000	0.791662660565910
-1.05600000000000	0.791236364567083
-1.05500000000000	0.790810513592812
-1.05400000000000	0.790385107466555
-1.05300000000000	0.789960146012414
-1.05200000000000	0.789535629055133
-1.05100000000000	0.789111556420103
-1.05000000000000	0.788687927933358
-1.04900000000000	0.788264743421583
-1.04800000000000	0.787842002712109
-1.04700000000000	0.787419705632916
-1.04600000000000	0.786997852012638
-1.04500000000000	0.786576441680558
-1.04400000000000	0.786155474466611
-1.04300000000000	0.785734950201390
-1.04200000000000	0.785314868716139
-1.04100000000000	0.784895229842763
-1.04000000000000	0.784476033413821
-1.03900000000000	0.784057279262532
-1.03800000000000	0.783638967222777
-1.03700000000000	0.783221097129095
-1.03600000000000	0.782803668816690
-1.03500000000000	0.782386682121431
-1.03400000000000	0.781970136879847
-1.03300000000000	0.781554032929138
-1.03200000000000	0.781138370107169
-1.03100000000000	0.780723148252477
-1.03000000000000	0.780308367204264
-1.02900000000000	0.779894026802407
-1.02800000000000	0.779480126887454
-1.02700000000000	0.779066667300629
-1.02600000000000	0.778653647883826
-1.02500000000000	0.778241068479622
-1.02400000000000	0.777828928931267
-1.02300000000000	0.777417229082692
-1.02200000000000	0.777005968778507
-1.02100000000000	0.776595147864005
-1.02000000000000	0.776184766185162
-1.01900000000000	0.775774823588638
-1.01800000000000	0.775365319921777
-1.01700000000000	0.774956255032612
-1.01600000000000	0.774547628769865
-1.01500000000000	0.774139440982945
-1.01400000000000	0.773731691521955
-1.01300000000000	0.773324380237689
-1.01200000000000	0.772917506981634
-1.01100000000000	0.772511071605975
-1.01000000000000	0.772105073963591
-1.00900000000000	0.771699513908060
-1.00800000000000	0.771294391293661
-1.00700000000000	0.770889705975371
-1.00600000000000	0.770485457808872
-1.00500000000000	0.770081646650549
-1.00400000000000	0.769678272357493
-1.00300000000000	0.769275334787498
-1.00200000000000	0.768872833799073
-1.00100000000000	0.768470769251430
-1	0.768069141004497
-0.999000000000000	0.767667948918912
-0.998000000000000	0.767267192856027
-0.997000000000000	0.766866872677910
-0.996000000000000	0.766466988247350
-0.995000000000000	0.766067539427849
-0.994000000000000	0.765668526083632
-0.993000000000000	0.765269948079645
-0.992000000000000	0.764871805281559
-0.991000000000000	0.764474097555769
-0.990000000000000	0.764076824769396
-0.989000000000000	0.763679986790288
-0.988000000000000	0.763283583487026
-0.987000000000000	0.762887614728919
-0.986000000000000	0.762492080386011
-0.985000000000000	0.762096980329077
-0.984000000000000	0.761702314429634
-0.983000000000000	0.761308082559931
-0.982000000000000	0.760914284592960
-0.981000000000000	0.760520920402451
-0.980000000000000	0.760127989862880
-0.979000000000000	0.759735492849464
-0.978000000000000	0.759343429238169
-0.977000000000000	0.758951798905706
-0.976000000000000	0.758560601729537
-0.975000000000000	0.758169837587874
-0.974000000000000	0.757779506359684
-0.973000000000000	0.757389607924685
-0.972000000000000	0.757000142163354
-0.971000000000000	0.756611108956926
-0.970000000000000	0.756222508187393
-0.969000000000000	0.755834339737512
-0.968000000000000	0.755446603490800
-0.967000000000000	0.755059299331541
-0.966000000000000	0.754672427144785
-0.965000000000000	0.754285986816353
-0.964000000000000	0.753899978232832
-0.963000000000000	0.753514401281584
-0.962000000000000	0.753129255850745
-0.961000000000000	0.752744541829227
-0.960000000000000	0.752360259106719
-0.959000000000000	0.751976407573690
-0.958000000000000	0.751592987121390
-0.957000000000000	0.751209997641853
-0.956000000000000	0.750827439027898
-0.955000000000000	0.750445311173131
-0.954000000000000	0.750063613971948
-0.953000000000000	0.749682347319535
-0.952000000000000	0.749301511111870
-0.951000000000000	0.748921105245728
-0.950000000000000	0.748541129618679
-0.949000000000000	0.748161584129094
-0.948000000000000	0.747782468676141
-0.947000000000000	0.747403783159795
-0.946000000000000	0.747025527480833
-0.945000000000000	0.746647701540839
-0.944000000000000	0.746270305242208
-0.943000000000000	0.745893338488142
-0.942000000000000	0.745516801182658
-0.941000000000000	0.745140693230589
-0.940000000000000	0.744765014537582
-0.939000000000000	0.744389765010106
-0.938000000000000	0.744014944555449
-0.937000000000000	0.743640553081723
-0.936000000000000	0.743266590497866
-0.935000000000000	0.742893056713642
-0.934000000000000	0.742519951639644
-0.933000000000000	0.742147275187300
-0.932000000000000	0.741775027268870
-0.931000000000000	0.741403207797448
-0.930000000000000	0.741031816686969
-0.929000000000000	0.740660853852207
-0.928000000000000	0.740290319208779
-0.927000000000000	0.739920212673149
-0.926000000000000	0.739550534162623
-0.925000000000000	0.739181283595360
-0.924000000000000	0.738812460890371
-0.923000000000000	0.738444065967519
-0.922000000000000	0.738076098747523
-0.921000000000000	0.737708559151962
-0.920000000000000	0.737341447103275
-0.919000000000000	0.736974762524762
-0.918000000000000	0.736608505340592
-0.917000000000000	0.736242675475799
-0.916000000000000	0.735877272856289
-0.915000000000000	0.735512297408838
-0.914000000000000	0.735147749061098
-0.913000000000000	0.734783627741599
-0.912000000000000	0.734419933379750
-0.911000000000000	0.734056665905841
-0.910000000000000	0.733693825251049
-0.909000000000000	0.733331411347434
-0.908000000000000	0.732969424127950
-0.907000000000000	0.732607863526440
-0.906000000000000	0.732246729477640
-0.905000000000000	0.731886021917187
-0.904000000000000	0.731525740781614
-0.903000000000000	0.731165886008357
-0.902000000000000	0.730806457535757
-0.901000000000000	0.730447455303061
-0.900000000000000	0.730088879250426
-0.899000000000000	0.729730729318922
-0.898000000000000	0.729373005450533
-0.897000000000000	0.729015707588159
-0.896000000000000	0.728658835675623
-0.895000000000000	0.728302389657669
-0.894000000000000	0.727946369479967
-0.893000000000000	0.727590775089113
-0.892000000000000	0.727235606432636
-0.891000000000000	0.726880863458999
-0.890000000000000	0.726526546117598
-0.889000000000000	0.726172654358772
-0.888000000000000	0.725819188133798
-0.887000000000000	0.725466147394900
-0.886000000000000	0.725113532095247
-0.885000000000000	0.724761342188959
-0.884000000000000	0.724409577631111
-0.883000000000000	0.724058238377731
-0.882000000000000	0.723707324385805
-0.881000000000000	0.723356835613283
-0.880000000000000	0.723006772019078
-0.879000000000000	0.722657133563070
-0.878000000000000	0.722307920206109
-0.877000000000000	0.721959131910019
-0.876000000000000	0.721610768637598
-0.875000000000000	0.721262830352625
-0.874000000000000	0.720915317019861
-0.873000000000000	0.720568228605049
-0.872000000000000	0.720221565074924
-0.871000000000000	0.719875326397209
-0.870000000000000	0.719529512540623
-0.869000000000000	0.719184123474880
-0.868000000000000	0.718839159170696
-0.867000000000000	0.718494619599790
-0.866000000000000	0.718150504734887
-0.865000000000000	0.717806814549720
-0.864000000000000	0.717463549019038
-0.863000000000000	0.717120708118605
-0.862000000000000	0.716778291825201
-0.861000000000000	0.716436300116632
-0.860000000000000	0.716094732971728
-0.859000000000000	0.715753590370349
-0.858000000000000	0.715412872293383
-0.857000000000000	0.715072578722759
-0.856000000000000	0.714732709641441
-0.855000000000000	0.714393265033435
-0.854000000000000	0.714054244883795
-0.853000000000000	0.713715649178620
-0.852000000000000	0.713377477905064
-0.851000000000000	0.713039731051335
-0.850000000000000	0.712702408606700
-0.849000000000000	0.712365510561489
-0.848000000000000	0.712029036907097
-0.847000000000000	0.711692987635989
-0.846000000000000	0.711357362741701
-0.845000000000000	0.711022162218847
-0.844000000000000	0.710687386063121
-0.843000000000000	0.710353034271300
-0.842000000000000	0.710019106841246
-0.841000000000000	0.709685603771915
-0.840000000000000	0.709352525063355
-0.839000000000000	0.709019870716711
-0.838000000000000	0.708687640734233
-0.837000000000000	0.708355835119272
-0.836000000000000	0.708024453876291
-0.835000000000000	0.707693497010864
-0.834000000000000	0.707362964529682
-0.833000000000000	0.707032856440557
-0.832000000000000	0.706703172752422
-0.831000000000000	0.706373913475341
-0.830000000000000	0.706045078620508
-0.829000000000000	0.705716668200254
-0.828000000000000	0.705388682228046
-0.827000000000000	0.705061120718499
-0.826000000000000	0.704733983687370
-0.825000000000000	0.704407271151572
-0.824000000000000	0.704080983129170
-0.823000000000000	0.703755119639389
-0.822000000000000	0.703429680702619
-0.821000000000000	0.703104666340413
-0.820000000000000	0.702780076575500
-0.819000000000000	0.702455911431780
-0.818000000000000	0.702132170934337
-0.817000000000000	0.701808855109435
-0.816000000000000	0.701485963984527
-0.815000000000000	0.701163497588259
-0.814000000000000	0.700841455950472
-0.813000000000000	0.700519839102208
-0.812000000000000	0.700198647075714
-0.811000000000000	0.699877879904444
-0.810000000000000	0.699557537623070
-0.809000000000000	0.699237620267477
-0.808000000000000	0.698918127874774
-0.807000000000000	0.698599060483297
-0.806000000000000	0.698280418132612
-0.805000000000000	0.697962200863520
-0.804000000000000	0.697644408718063
-0.803000000000000	0.697327041739527
-0.802000000000000	0.697010099972446
-0.801000000000000	0.696693583462610
-0.800000000000000	0.696377492257063
-0.799000000000000	0.696061826404114
-0.798000000000000	0.695746585953341
-0.797000000000000	0.695431770955590
-0.796000000000000	0.695117381462986
-0.795000000000000	0.694803417528936
-0.794000000000000	0.694489879208131
-0.793000000000000	0.694176766556554
-0.792000000000000	0.693864079631485
-0.791000000000000	0.693551818491502
-0.790000000000000	0.693239983196489
-0.789000000000000	0.692928573807643
-0.788000000000000	0.692617590387473
-0.787000000000000	0.692307032999810
-0.786000000000000	0.691996901709809
-0.785000000000000	0.691687196583956
-0.784000000000000	0.691377917690072
-0.783000000000000	0.691069065097319
-0.782000000000000	0.690760638876203
-0.781000000000000	0.690452639098582
-0.780000000000000	0.690145065837668
-0.779000000000000	0.689837919168037
-0.778000000000000	0.689531199165628
-0.777000000000000	0.689224905907754
-0.776000000000000	0.688919039473102
-0.775000000000000	0.688613599941743
-0.774000000000000	0.688308587395136
-0.773000000000000	0.688004001916132
-0.772000000000000	0.687699843588980
-0.771000000000000	0.687396112499332
-0.770000000000000	0.687092808734251
-0.769000000000000	0.686789932382215
-0.768000000000000	0.686487483533120
-0.767000000000000	0.686185462278291
-0.766000000000000	0.685883868710481
-0.765000000000000	0.685582702923883
-0.764000000000000	0.685281965014133
-0.763000000000000	0.684981655078314
-0.762000000000000	0.684681773214964
-0.761000000000000	0.684382319524083
-0.760000000000000	0.684083294107135
-0.759000000000000	0.683784697067056
-0.758000000000000	0.683486528508263
-0.757000000000000	0.683188788536652
-0.756000000000000	0.682891477259613
-0.755000000000000	0.682594594786031
-0.754000000000000	0.682298141226291
-0.753000000000000	0.682002116692288
-0.752000000000000	0.681706521297432
-0.751000000000000	0.681411355156651
-0.750000000000000	0.681116618386401
-0.749000000000000	0.680822311104671
-0.748000000000000	0.680528433430989
-0.747000000000000	0.680234985486429
-0.746000000000000	0.679941967393615
-0.745000000000000	0.679649379276733
-0.744000000000000	0.679357221261531
-0.743000000000000	0.679065493475329
-0.742000000000000	0.678774196047024
-0.741000000000000	0.678483329107100
-0.740000000000000	0.678192892787629
-0.739000000000000	0.677902887222282
-0.738000000000000	0.677613312546337
-0.737000000000000	0.677324168896678
-0.736000000000000	0.677035456411811
-0.735000000000000	0.676747175231867
-0.734000000000000	0.676459325498605
-0.733000000000000	0.676171907355427
-0.732000000000000	0.675884920947379
-0.731000000000000	0.675598366421157
-0.730000000000000	0.675312243925122
-0.729000000000000	0.675026553609296
-0.728000000000000	0.674741295625381
-0.727000000000000	0.674456470126754
-0.726000000000000	0.674172077268486
-0.725000000000000	0.673888117207339
-0.724000000000000	0.673604590101782
-0.723000000000000	0.673321496111991
-0.722000000000000	0.673038835399863
-0.721000000000000	0.672756608129017
-0.720000000000000	0.672474814464808
-0.719000000000000	0.672193454574330
-0.718000000000000	0.671912528626424
-0.717000000000000	0.671632036791689
-0.716000000000000	0.671351979242486
-0.715000000000000	0.671072356152948
-0.714000000000000	0.670793167698985
-0.713000000000000	0.670514414058297
-0.712000000000000	0.670236095410378
-0.711000000000000	0.669958211936523
-0.710000000000000	0.669680763819840
-0.709000000000000	0.669403751245254
-0.708000000000000	0.669127174399520
-0.707000000000000	0.668851033471225
-0.706000000000000	0.668575328650802
-0.705000000000000	0.668300060130535
-0.704000000000000	0.668025228104569
-0.703000000000000	0.667750832768915
-0.702000000000000	0.667476874321463
-0.701000000000000	0.667203352961990
-0.700000000000000	0.666930268892165
-0.699000000000000	0.666657622315561
-0.698000000000000	0.666385413437660
-0.697000000000000	0.666113642465869
-0.696000000000000	0.665842309609519
-0.695000000000000	0.665571415079882
-0.694000000000000	0.665300959090177
-0.693000000000000	0.665030941855577
-0.692000000000000	0.664761363593221
-0.691000000000000	0.664492224522222
-0.690000000000000	0.664223524863676
-0.689000000000000	0.663955264840670
-0.688000000000000	0.663687444678296
-0.687000000000000	0.663420064603654
-0.686000000000000	0.663153124845865
-0.685000000000000	0.662886625636082
-0.684000000000000	0.662620567207494
-0.683000000000000	0.662354949795342
-0.682000000000000	0.662089773636925
-0.681000000000000	0.661825038971608
-0.680000000000000	0.661560746040839
-0.679000000000000	0.661296895088150
-0.678000000000000	0.661033486359172
-0.677000000000000	0.660770520101647
-0.676000000000000	0.660507996565430
-0.675000000000000	0.660245916002509
-0.674000000000000	0.659984278667009
-0.673000000000000	0.659723084815201
-0.672000000000000	0.659462334705520
-0.671000000000000	0.659202028598566
-0.670000000000000	0.658942166757123
-0.669000000000000	0.658682749446163
-0.668000000000000	0.658423776932859
-0.667000000000000	0.658165249486598
-0.666000000000000	0.657907167378988
-0.665000000000000	0.657649530883872
-0.664000000000000	0.657392340277336
-0.663000000000000	0.657135595837723
-0.662000000000000	0.656879297845641
-0.661000000000000	0.656623446583977
-0.660000000000000	0.656368042337907
-0.659000000000000	0.656113085394907
-0.658000000000000	0.655858576044764
-0.657000000000000	0.655604514579589
-0.656000000000000	0.655350901293829
-0.655000000000000	0.655097736484275
-0.654000000000000	0.654845020450076
-0.653000000000000	0.654592753492755
-0.652000000000000	0.654340935916212
-0.651000000000000	0.654089568026742
-0.650000000000000	0.653838650133048
-0.649000000000000	0.653588182546249
-0.648000000000000	0.653338165579894
-0.647000000000000	0.653088599549975
-0.646000000000000	0.652839484774940
-0.645000000000000	0.652590821575701
-0.644000000000000	0.652342610275655
-0.643000000000000	0.652094851200686
-0.642000000000000	0.651847544679187
-0.641000000000000	0.651600691042069
-0.640000000000000	0.651354290622772
-0.639000000000000	0.651108343757281
-0.638000000000000	0.650862850784140
-0.637000000000000	0.650617812044462
-0.636000000000000	0.650373227881942
-0.635000000000000	0.650129098642876
-0.634000000000000	0.649885424676166
-0.633000000000000	0.649642206333343
-0.632000000000000	0.649399443968572
-0.631000000000000	0.649157137938673
-0.630000000000000	0.648915288603128
-0.629000000000000	0.648673896324102
-0.628000000000000	0.648432961466452
-0.627000000000000	0.648192484397742
-0.626000000000000	0.647952465488261
-0.625000000000000	0.647712905111031
-0.624000000000000	0.647473803641828
-0.623000000000000	0.647235161459192
-0.622000000000000	0.646996978944444
-0.621000000000000	0.646759256481700
-0.620000000000000	0.646521994457888
-0.619000000000000	0.646285193262757
-0.618000000000000	0.646048853288900
-0.617000000000000	0.645812974931765
-0.616000000000000	0.645577558589671
-0.615000000000000	0.645342604663821
-0.614000000000000	0.645108113558323
-0.613000000000000	0.644874085680203
-0.612000000000000	0.644640521439418
-0.611000000000000	0.644407421248877
-0.610000000000000	0.644174785524454
-0.609000000000000	0.643942614685003
-0.608000000000000	0.643710909152381
-0.607000000000000	0.643479669351454
-0.606000000000000	0.643248895710122
-0.605000000000000	0.643018588659333
-0.604000000000000	0.642788748633100
-0.603000000000000	0.642559376068516
-0.602000000000000	0.642330471405773
-0.601000000000000	0.642102035088179
-0.600000000000000	0.641874067562178
-0.599000000000000	0.641646569277359
-0.598000000000000	0.641419540686484
-0.597000000000000	0.641192982245498
-0.596000000000000	0.640966894413553
-0.595000000000000	0.640741277653019
-0.594000000000000	0.640516132429507
-0.593000000000000	0.640291459211888
-0.592000000000000	0.640067258472307
-0.591000000000000	0.639843530686206
-0.590000000000000	0.639620276332339
-0.589000000000000	0.639397495892794
-0.588000000000000	0.639175189853011
-0.587000000000000	0.638953358701797
-0.586000000000000	0.638732002931353
-0.585000000000000	0.638511123037288
-0.584000000000000	0.638290719518638
-0.583000000000000	0.638070792877891
-0.582000000000000	0.637851343621000
-0.581000000000000	0.637632372257408
-0.580000000000000	0.637413879300068
-0.579000000000000	0.637195865265459
-0.578000000000000	0.636978330673610
-0.577000000000000	0.636761276048123
-0.576000000000000	0.636544701916188
-0.575000000000000	0.636328608808606
-0.574000000000000	0.636112997259814
-0.573000000000000	0.635897867807902
-0.572000000000000	0.635683220994635
-0.571000000000000	0.635469057365475
-0.570000000000000	0.635255377469605
-0.569000000000000	0.635042181859948
-0.568000000000000	0.634829471093190
-0.567000000000000	0.634617245729802
-0.566000000000000	0.634405506334067
-0.565000000000000	0.634194253474093
-0.564000000000000	0.633983487721845
-0.563000000000000	0.633773209653166
-0.562000000000000	0.633563419847796
-0.561000000000000	0.633354118889399
-0.560000000000000	0.633145307365588
-0.559000000000000	0.632936985867944
-0.558000000000000	0.632729154992045
-0.557000000000000	0.632521815337485
-0.556000000000000	0.632314967507906
-0.555000000000000	0.632108612111012
-0.554000000000000	0.631902749758605
-0.553000000000000	0.631697381066601
-0.552000000000000	0.631492506655060
-0.551000000000000	0.631288127148210
-0.550000000000000	0.631084243174473
-0.549000000000000	0.630880855366490
-0.548000000000000	0.630677964361148
-0.547000000000000	0.630475570799605
-0.546000000000000	0.630273675327317
-0.545000000000000	0.630072278594067
-0.544000000000000	0.629871381253986
-0.543000000000000	0.629670983965588
-0.542000000000000	0.629471087391788
-0.541000000000000	0.629271692199938
-0.540000000000000	0.629072799061852
-0.539000000000000	0.628874408653830
-0.538000000000000	0.628676521656692
-0.537000000000000	0.628479138755803
-0.536000000000000	0.628282260641104
-0.535000000000000	0.628085888007137
-0.534000000000000	0.627890021553080
-0.533000000000000	0.627694661982771
-0.532000000000000	0.627499810004740
-0.531000000000000	0.627305466332240
-0.530000000000000	0.627111631683275
-0.529000000000000	0.626918306780631
-0.528000000000000	0.626725492351909
-0.527000000000000	0.626533189129551
-0.526000000000000	0.626341397850877
-0.525000000000000	0.626150119258111
-0.524000000000000	0.625959354098419
-0.523000000000000	0.625769103123934
-0.522000000000000	0.625579367091794
-0.521000000000000	0.625390146764170
-0.520000000000000	0.625201442908303
-0.519000000000000	0.625013256296533
-0.518000000000000	0.624825587706338
-0.517000000000000	0.624638437920361
-0.516000000000000	0.624451807726449
-0.515000000000000	0.624265697917684
-0.514000000000000	0.624080109292421
-0.513000000000000	0.623895042654319
-0.512000000000000	0.623710498812380
-0.511000000000000	0.623526478580981
-0.510000000000000	0.623342982779912
-0.509000000000000	0.623160012234410
-0.508000000000000	0.622977567775200
-0.507000000000000	0.622795650238526
-0.506000000000000	0.622614260466190
-0.505000000000000	0.622433399305593
-0.504000000000000	0.622253067609768
-0.503000000000000	0.622073266237418
-0.502000000000000	0.621893996052960
-0.501000000000000	0.621715257926556
-0.500000000000000	0.621537052734157
-0.499000000000000	0.621359381357544
-0.498000000000000	0.621182244684361
-0.497000000000000	0.621005643608162
-0.496000000000000	0.620829579028447
-0.495000000000000	0.620654051850706
-0.494000000000000	0.620479062986456
-0.493000000000000	0.620304613353288
-0.492000000000000	0.620130703874904
-0.491000000000000	0.619957335481164
-0.490000000000000	0.619784509108124
-0.489000000000000	0.619612225698082
-0.488000000000000	0.619440486199621
-0.487000000000000	0.619269291567652
-0.486000000000000	0.619098642763458
-0.485000000000000	0.618928540754743
-0.484000000000000	0.618758986515670
-0.483000000000000	0.618589981026912
-0.482000000000000	0.618421525275696
-0.481000000000000	0.618253620255848
-0.480000000000000	0.618086266967844
-0.479000000000000	0.617919466418850
-0.478000000000000	0.617753219622779
-0.477000000000000	0.617587527600331
-0.476000000000000	0.617422391379045
-0.475000000000000	0.617257811993347
-0.474000000000000	0.617093790484603
-0.473000000000000	0.616930327901162
-0.472000000000000	0.616767425298413
-0.471000000000000	0.616605083738831
-0.470000000000000	0.616443304292033
-0.469000000000000	0.616282088034824
-0.468000000000000	0.616121436051255
-0.467000000000000	0.615961349432672
-0.466000000000000	0.615801829277772
-0.465000000000000	0.615642876692651
-0.464000000000000	0.615484492790868
-0.463000000000000	0.615326678693492
-0.462000000000000	0.615169435529158
-0.461000000000000	0.615012764434126
-0.460000000000000	0.614856666552338
-0.459000000000000	0.614701143035469
-0.458000000000000	0.614546195042990
-0.457000000000000	0.614391823742226
-0.456000000000000	0.614238030308410
-0.455000000000000	0.614084815924746
-0.454000000000000	0.613932181782470
-0.453000000000000	0.613780129080904
-0.452000000000000	0.613628659027526
-0.451000000000000	0.613477772838021
-0.450000000000000	0.613327471736354
-0.449000000000000	0.613177756954824
-0.448000000000000	0.613028629734131
-0.447000000000000	0.612880091323440
-0.446000000000000	0.612732142980445
-0.445000000000000	0.612584785971435
-0.444000000000000	0.612438021571359
-0.443000000000000	0.612291851063890
-0.442000000000000	0.612146275741499
-0.441000000000000	0.612001296905517
-0.440000000000000	0.611856915866204
-0.439000000000000	0.611713133942820
-0.438000000000000	0.611569952463696
-0.437000000000000	0.611427372766301
-0.436000000000000	0.611285396197315
-0.435000000000000	0.611144024112702
-0.434000000000000	0.611003257877782
-0.433000000000000	0.610863098867304
-0.432000000000000	0.610723548465521
-0.431000000000000	0.610584608066264
-0.430000000000000	0.610446279073019
-0.429000000000000	0.610308562899003
-0.428000000000000	0.610171460967240
-0.427000000000000	0.610034974710642
-0.426000000000000	0.609899105572084
-0.425000000000000	0.609763855004489
-0.424000000000000	0.609629224470902
-0.423000000000000	0.609495215444578
-0.422000000000000	0.609361829409059
-0.421000000000000	0.609229067858258
-0.420000000000000	0.609096932296548
-0.419000000000000	0.608965424238839
-0.418000000000000	0.608834545210669
-0.417000000000000	0.608704296748290
-0.416000000000000	0.608574680398753
-0.415000000000000	0.608445697719999
-0.414000000000000	0.608317350280947
-0.413000000000000	0.608189639661586
-0.412000000000000	0.608062567453062
-0.411000000000000	0.607936135257777
-0.410000000000000	0.607810344689476
-0.409000000000000	0.607685197373344
-0.408000000000000	0.607560694946102
-0.407000000000000	0.607436839056101
-0.406000000000000	0.607313631363419
-0.405000000000000	0.607191073539965
-0.404000000000000	0.607069167269571
-0.403000000000000	0.606947914248095
-0.402000000000000	0.606827316183524
-0.401000000000000	0.606707374796078
-0.400000000000000	0.606588091818307
-0.399000000000000	0.606469468995205
-0.398000000000000	0.606351508084309
-0.397000000000000	0.606234210855808
-0.396000000000000	0.606117579092656
-0.395000000000000	0.606001614590673
-0.394000000000000	0.605886319158663
-0.393000000000000	0.605771694618524
-0.392000000000000	0.605657742805359
-0.391000000000000	0.605544465567596
-0.390000000000000	0.605431864767095
-0.389000000000000	0.605319942279274
-0.388000000000000	0.605208699993225
-0.387000000000000	0.605098139811827
-0.386000000000000	0.604988263651877
-0.385000000000000	0.604879073444210
-0.384000000000000	0.604770571133815
-0.383000000000000	0.604662758679971
-0.382000000000000	0.604555638056367
-0.381000000000000	0.604449211251232
-0.380000000000000	0.604343480267466
-0.379000000000000	0.604238447122769
-0.378000000000000	0.604134113849774
-0.377000000000000	0.604030482496183
-0.376000000000000	0.603927555124899
-0.375000000000000	0.603825333814167
-0.374000000000000	0.603723820657710
-0.373000000000000	0.603623017764872
-0.372000000000000	0.603522927260759
-0.371000000000000	0.603423551286382
-0.370000000000000	0.603324891998803
-0.369000000000000	0.603226951571281
-0.368000000000000	0.603129732193425
-0.367000000000000	0.603033236071338
-0.366000000000000	0.602937465427776
-0.365000000000000	0.602842422502298
-0.364000000000000	0.602748109551424
-0.363000000000000	0.602654528848792
-0.362000000000000	0.602561682685319
-0.361000000000000	0.602469573369360
-0.360000000000000	0.602378203226874
-0.359000000000000	0.602287574601592
-0.358000000000000	0.602197689855179
-0.357000000000000	0.602108551367406
-0.356000000000000	0.602020161536326
-0.355000000000000	0.601932522778441
-0.354000000000000	0.601845637528882
-0.353000000000000	0.601759508241587
-0.352000000000000	0.601674137389480
-0.351000000000000	0.601589527464654
-0.350000000000000	0.601505680978556
-0.349000000000000	0.601422600462174
-0.348000000000000	0.601340288466227
-0.347000000000000	0.601258747561355
-0.346000000000000	0.601177980338316
-0.345000000000000	0.601097989408180
-0.344000000000000	0.601018777402529
-0.343000000000000	0.600940346973658
-0.342000000000000	0.600862700794780
-0.341000000000000	0.600785841560233
-0.340000000000000	0.600709771985687
-0.339000000000000	0.600634494808360
-0.338000000000000	0.600560012787227
-0.337000000000000	0.600486328703244
-0.336000000000000	0.600413445359563
-0.335000000000000	0.600341365581757
-0.334000000000000	0.600270092218046
-0.333000000000000	0.600199628139525
-0.332000000000000	0.600129976240399
-0.331000000000000	0.600061139438212
-0.330000000000000	0.599993120674090
-0.329000000000000	0.599925922912981
-0.328000000000000	0.599859549143896
-0.327000000000000	0.599794002380160
-0.326000000000000	0.599729285659662
-0.325000000000000	0.599665402045108
-0.324000000000000	0.599602354624279
-0.323000000000000	0.599540146510290
-0.322000000000000	0.599478780841857
-0.321000000000000	0.599418260783564
-0.320000000000000	0.599358589526133
-0.319000000000000	0.599299770286700
-0.318000000000000	0.599241806309094
-0.317000000000000	0.599184700864119
-0.316000000000000	0.599128457249841
-0.315000000000000	0.599073078791877
-0.314000000000000	0.599018568843692
-0.313000000000000	0.598964930786894
-0.312000000000000	0.598912168031538
-0.311000000000000	0.598860284016432
-0.310000000000000	0.598809282209449
-0.309000000000000	0.598759166107841
-0.308000000000000	0.598709939238560
-0.307000000000000	0.598661605158578
-0.306000000000000	0.598614167455221
-0.305000000000000	0.598567629746498
-0.304000000000000	0.598521995681441
-0.303000000000000	0.598477268940447
-0.302000000000000	0.598433453235625
-0.301000000000000	0.598390552311148
-0.300000000000000	0.598348569943612
-0.299000000000000	0.598307509942398
-0.298000000000000	0.598267376150039
-0.297000000000000	0.598228172442595
-0.296000000000000	0.598189902730027
-0.295000000000000	0.598152570956587
-0.294000000000000	0.598116181101202
-0.293000000000000	0.598080737177875
-0.292000000000000	0.598046243236079
-0.291000000000000	0.598012703361171
-0.290000000000000	0.597980121674800
-0.289000000000000	0.597948502335326
-0.288000000000000	0.597917849538251
-0.287000000000000	0.597888167516641
-0.286000000000000	0.597859460541574
-0.285000000000000	0.597831732922578
-0.284000000000000	0.597804989008083
-0.283000000000000	0.597779233185882
-0.282000000000000	0.597754469883594
-0.281000000000000	0.597730703569135
-0.280000000000000	0.597707938751199
-0.279000000000000	0.597686179979745
-0.278000000000000	0.597665431846489
-0.277000000000000	0.597645698985406
-0.276000000000000	0.597626986073241
-0.275000000000000	0.597609297830027
-0.274000000000000	0.597592639019604
-0.273000000000000	0.597577014450163
-0.272000000000000	0.597562428974776
-0.271000000000000	0.597548887491957
-0.270000000000000	0.597536394946215
-0.269000000000000	0.597524956328623
-0.268000000000000	0.597514576677395
-0.267000000000000	0.597505261078473
-0.266000000000000	0.597497014666122
-0.265000000000000	0.597489842623535
-0.264000000000000	0.597483750183448
-0.263000000000000	0.597478742628763
-0.262000000000000	0.597474825293187
-0.261000000000000	0.597472003561872
-0.260000000000000	0.597470282872075
-0.259000000000000	0.597469668713824
-0.258000000000000	0.597470166630591
-0.257000000000000	0.597471782219988
-0.256000000000000	0.597474521134460
-0.255000000000000	0.597478389082002
-0.254000000000000	0.597483391826880
-0.253000000000000	0.597489535190368
-0.252000000000000	0.597496825051496
-0.251000000000000	0.597505267347808
-0.250000000000000	0.597514868076141
-0.249000000000000	0.597525633293409
-0.248000000000000	0.597537569117402
-0.247000000000000	0.597550681727602
-0.246000000000000	0.597564977366012
-0.245000000000000	0.597580462337997
-0.244000000000000	0.597597143013138
-0.243000000000000	0.597615025826112
-0.242000000000000	0.597634117277572
-0.241000000000000	0.597654423935053
-0.240000000000000	0.597675952433889
-0.239000000000000	0.597698709478150
-0.238000000000000	0.597722701841594
-0.237000000000000	0.597747936368631
-0.236000000000000	0.597774419975317
-0.235000000000000	0.597802159650349
-0.234000000000000	0.597831162456092
-0.233000000000000	0.597861435529621
-0.232000000000000	0.597892986083774
-0.231000000000000	0.597925821408236
-0.230000000000000	0.597959948870636
-0.229000000000000	0.597995375917666
-0.228000000000000	0.598032110076218
-0.227000000000000	0.598070158954549
-0.226000000000000	0.598109530243460
-0.225000000000000	0.598150231717502
-0.224000000000000	0.598192271236202
-0.223000000000000	0.598235656745315
-0.222000000000000	0.598280396278097
-0.221000000000000	0.598326497956602
-0.220000000000000	0.598373969993010
-0.219000000000000	0.598422820690970
-0.218000000000000	0.598473058446978
-0.217000000000000	0.598524691751778
-0.216000000000000	0.598577729191793
-0.215000000000000	0.598632179450576
-0.214000000000000	0.598688051310301
-0.213000000000000	0.598745353653274
-0.212000000000000	0.598804095463483
-0.211000000000000	0.598864285828166
-0.210000000000000	0.598925933939425
-0.209000000000000	0.598989049095861
-0.208000000000000	0.599053640704251
-0.207000000000000	0.599119718281249
-0.206000000000000	0.599187291455131
-0.205000000000000	0.599256369967574
-0.204000000000000	0.599326963675463
-0.203000000000000	0.599399082552748
-0.202000000000000	0.599472736692333
-0.201000000000000	0.599547936308001
-0.200000000000000	0.599624691736389
-0.199000000000000	0.599703013438993
-0.198000000000000	0.599782912004228
-0.197000000000000	0.599864398149519
-0.196000000000000	0.599947482723450
-0.195000000000000	0.600032176707944
-0.194000000000000	0.600118491220505
-0.193000000000000	0.600206437516501
-0.192000000000000	0.600296026991495
-0.191000000000000	0.600387271183630
-0.190000000000000	0.600480181776070
-0.189000000000000	0.600574770599490
-0.188000000000000	0.600671049634618
-0.187000000000000	0.600769031014848
-0.186000000000000	0.600868727028891
-0.185000000000000	0.600970150123510
-0.184000000000000	0.601073312906295
-0.183000000000000	0.601178228148512
-0.182000000000000	0.601284908788021
-0.181000000000000	0.601393367932253
-0.180000000000000	0.601503618861261
-0.179000000000000	0.601615675030836
-0.178000000000000	0.601729550075710
-0.177000000000000	0.601845257812817
-0.176000000000000	0.601962812244645
-0.175000000000000	0.602082227562659
-0.174000000000000	0.602203518150809
-0.173000000000000	0.602326698589128
-0.172000000000000	0.602451783657407
-0.171000000000000	0.602578788338968
-0.170000000000000	0.602707727824524
-0.169000000000000	0.602838617516138
-0.168000000000000	0.602971473031277
-0.167000000000000	0.603106310206969
-0.166000000000000	0.603243145104064
-0.165000000000000	0.603381994011603
-0.164000000000000	0.603522873451292
-0.163000000000000	0.603665800182103
-0.162000000000000	0.603810791204976
-0.161000000000000	0.603957863767660
-0.160000000000000	0.604107035369665
-0.159000000000000	0.604258323767352
-0.158000000000000	0.604411746979153
-0.157000000000000	0.604567323290932
-0.156000000000000	0.604725071261484
-0.155000000000000	0.604885009728189
-0.154000000000000	0.605047157812808
-0.153000000000000	0.605211534927442
-0.152000000000000	0.605378160780659
-0.151000000000000	0.605547055383777
-0.150000000000000	0.605718239057326
-0.149000000000000	0.605891732437696
-0.148000000000000	0.606067556483962
-0.147000000000000	0.606245732484904
-0.146000000000000	0.606426282066229
-0.145000000000000	0.606609227197995
-0.144000000000000	0.606794590202248
-0.143000000000000	0.606982393760889
-0.142000000000000	0.607172660923755
-0.141000000000000	0.607365415116950
-0.140000000000000	0.607560680151414
-0.139000000000000	0.607758480231751
-0.138000000000000	0.607958839965320
-0.137000000000000	0.608161784371598
-0.136000000000000	0.608367338891830
-0.135000000000000	0.608575529398971
-0.134000000000000	0.608786382207941
-0.133000000000000	0.608999924086186
-0.132000000000000	0.609216182264581
-0.131000000000000	0.609435184448666
-0.130000000000000	0.609656958830248
-0.129000000000000	0.609881534099367
-0.128000000000000	0.610108939456645
-0.127000000000000	0.610339204626042
-0.126000000000000	0.610572359868025
-0.125000000000000	0.610808435993171
-0.124000000000000	0.611047464376221
-0.123000000000000	0.611289476970600
-0.122000000000000	0.611534506323437
-0.121000000000000	0.611782585591085
-0.120000000000000	0.612033748555175
-0.119000000000000	0.612288029639224
-0.118000000000000	0.612545463925825
-0.117000000000000	0.612806087174434
-0.116000000000000	0.613069935839788
-0.115000000000000	0.613337047090984
-0.114000000000000	0.613607458831238
-0.113000000000000	0.613881209718367
-0.112000000000000	0.614158339186013
-0.111000000000000	0.614438887465658
-0.110000000000000	0.614722895609454
-0.109000000000000	0.615010405513910
-0.108000000000000	0.615301459944484
-0.107000000000000	0.615596102561101
-0.106000000000000	0.615894377944673
-0.105000000000000	0.616196331624638
-0.104000000000000	0.616502010107584
-0.103000000000000	0.616811460907019
-0.102000000000000	0.617124732574315
-0.101000000000000	0.617441874730920
-0.100000000000000	0.617762938101874
-0.0990000000000000	0.618087974550713
-0.0980000000000000	0.618417037115817
-0.0970000000000000	0.618750180048298
-0.0960000000000000	0.619087458851485
-0.0950000000000000	0.619428930322112
-0.0940000000000000	0.619774652593282
-0.0930000000000000	0.620124685179320
-0.0920000000000000	0.620479089022603
-0.0910000000000000	0.620837926542492
-0.0900000000000000	0.621201261686464
-0.0890000000000000	0.621569159983593
-0.0880000000000000	0.621941688600490
-0.0870000000000000	0.622318916399856
-0.0860000000000000	0.622700914001810
-0.0850000000000000	0.623087753848133
-0.0840000000000000	0.623479510269625
-0.0830000000000000	0.623876259556743
-0.0820000000000000	0.624278080033746
-0.0810000000000000	0.624685052136533
-0.0800000000000000	0.625097258494440
-0.0790000000000000	0.625514784016215
-0.0780000000000000	0.625937715980461
-0.0770000000000000	0.626366144130835
-0.0760000000000000	0.626800160776304
-0.0750000000000000	0.627239860896812
-0.0740000000000000	0.627685342254715
-0.0730000000000000	0.628136705512378
-0.0720000000000000	0.628594054356370
-0.0710000000000000	0.629057495628721
-0.0700000000000000	0.629527139465725
-0.0690000000000000	0.630003099444880
-0.0680000000000000	0.630485492740510
-0.0670000000000000	0.630974440288756
-0.0660000000000000	0.631470066962630
-0.0650000000000000	0.631972501757897
-0.0640000000000000	0.632481877990652
-0.0630000000000000	0.632998333507487
-0.0620000000000000	0.633522010909287
-0.0610000000000000	0.634053057789758
-0.0600000000000000	0.634591626989902
-0.0590000000000000	0.635137876869801
-0.0580000000000000	0.635691971599182
-0.0570000000000000	0.636254081468405
-0.0560000000000000	0.636824383221694
-0.0550000000000000	0.637403060414606
-0.0540000000000000	0.637990303797985
-0.0530000000000000	0.638586311730865
-0.0520000000000000	0.639191290625102
-0.0510000000000000	0.639805455424795
-0.0500000000000000	0.640429030123975
-0.0490000000000000	0.641062248326400
-0.0480000000000000	0.641705353851827
-0.0470000000000000	0.642358601393631
-0.0460000000000000	0.643022257233294
-0.0450000000000000	0.643696600018028
-0.0440000000000000	0.644381921608590
-0.0430000000000000	0.645078528005360
-0.0420000000000000	0.645786740361870
-0.0410000000000000	0.646506896096293
-0.0400000000000000	0.647239350112941
-0.0390000000000000	0.647984476147672
-0.0380000000000000	0.648742668253216
-0.0370000000000000	0.649514342443001
-0.0360000000000000	0.650299938515093
-0.0350000000000000	0.651099922081475
-0.0340000000000000	0.651914786832249
-0.0330000000000000	0.652745057069602
-0.0320000000000000	0.653591290552740
-0.0310000000000000	0.654454081702774
-0.0300000000000000	0.655334065226080
-0.0290000000000000	0.656231920226419
-0.0280000000000000	0.657148374890742
-0.0270000000000000	0.658084211851900
-0.0260000000000000	0.659040274354554
-0.0250000000000000	0.660017473379889
-0.0240000000000000	0.661016795922307
-0.0230000000000000	0.662039314659819
-0.0220000000000000	0.663086199323323
-0.0210000000000000	0.664158730153620
-0.0200000000000000	0.665258313946828
-0.0190000000000000	0.666386503339909
-0.0180000000000000	0.667545020195128
-0.0170000000000000	0.668735784230309
-0.0160000000000000	0.669960948449215
-0.0150000000000000	0.671222943513176
-0.0140000000000000	0.672524534057766
-0.0130000000000000	0.673868891255487
-0.0120000000000000	0.675259687926989
-0.0110000000000000	0.676701225683107
-0.0100000000000000	0.678198608804493
-0.00900000000000000	0.679757988490681
-0.00800000000000000	0.681386917074691
-0.00700000000000000	0.683094881967205
-0.00600000000000000	0.684894150060132
-0.00500000000000000	0.686801187324984
-0.00400000000000000	0.688839246804671
-0.00300000000000000	0.691043652158358
-0.00200000000000000	0.693474609088736
-0.00100000000000000	0.696259399536623

==> alpha.txt <==
 0.000   0.13662122
 0.001   0.15810203
 0.002   0.17839631
 0.003   0.19757076
 0.004   0.21569024
 0.005   0.23281744
 0.006   0.24901249
 0.007   0.26433277
 0.008   0.27883279
 0.009   0.29256411
 0.010   0.30557532
 0.011   0.31791212
 0.012   0.32961735
 0.013   0.34073110
 0.014   0.35129084
 0.015   0.36133152
 0.016   0.37088574
 0.017   0.37998386
 0.018   0.38865412
 0.019   0.39692283
 0.020   0.40481445
 0.021   0.41235175
 0.022   0.41955590
 0.023   0.42644659
 0.024   0.43304217
 0.025   0.43935971
 0.026   0.44541510
 0.027   0.45122316
 0.028   0.45679770
 0.029   0.46215160
 0.030   0.46729687
 0.031   0.47224474
 0.032   0.47700569
 0.033   0.48158954
 0.034   0.48600544
 0.035   0.49026200
 0.036   0.49436724
 0.037   0.49832872
 0.038   0.50215350
 0.039   0.50584823
 0.040   0.50941914
 0.041   0.51287210
 0.042   0.51621261
 0.043   0.51944588
 0.044   0.52257679
 0.045   0.52560995
 0.046   0.52854971
 0.047   0.53140017
 0.048   0.53416519
 0.049   0.53684845
 0.050   0.53945340
 0.051   0.54198333
 0.052   0.54444132
 0.053   0.54683032
 0.054   0.54915311
 0.055   0.55141234
 0.056   0.55361050
 0.057   0.55574998
 0.058   0.55783304
 0.059   0.55986183
 0.060   0.56183840
 0.061   0.56376468
 0.062   0.56564252
 0.063   0.56747371
 0.064   0.56925990
 0.065   0.57100272
 0.066   0.57270368
 0.067   0.57436425
 0.068   0.57598582
 0.069   0.57756973
 0.070   0.57911725
 0.071   0.58062959
 0.072   0.58210792
 0.073   0.58355335
 0.074   0.58496696
 0.075   0.58634976
 0.076   0.58770274
 0.077   0.58902683
 0.078   0.59032294
 0.079   0.59159193
 0.080   0.59283463
 0.081   0.59405184
 0.082   0.59524432
 0.083   0.59641280
 0.084   0.59755801
 0.085   0.59868060
 0.086   0.59978125
 0.087   0.60086057
 0.088   0.60191918
 0.089   0.60295766
 0.090   0.60397657
 0.091   0.60497645
 0.092   0.60595782
 0.093   0.60692119
 0.094   0.60786704
 0.095   0.60879584
 0.096   0.60970804
 0.097   0.61060408
 0.098   0.61148438
 0.099   0.61234935
 0.100   0.61319938
 0.101   0.61403485
 0.102   0.61485612
 0.103   0.61566356
 0.104   0.61645750
 0.105   0.61723828
 0.106   0.61800622
 0.107   0.61876164
 0.108   0.61950482
 0.109   0.62023607
 0.110   0.62095567
 0.111   0.62166388
 0.112   0.62236099
 0.113   0.62304724
 0.114   0.62372288
 0.115   0.62438816
 0.116   0.62504331
 0.117   0.62568856
 0.118   0.62632413
 0.119   0.62695023
 0.120   0.62756708
 0.121   0.62817487
 0.122   0.62877380
 0.123   0.62936407
 0.124   0.62994585
 0.125   0.63051933
 0.126   0.63108469
 0.127   0.63164208
 0.128   0.63219169
 0.129   0.63273367
 0.130   0.63326818
 0.131   0.63379537
 0.132   0.63431538
 0.133   0.63482837
 0.134   0.63533447
 0.135   0.63583382
 0.136   0.63632656
 0.137   0.63681281
 0.138   0.63729270
 0.139   0.63776635
 0.140   0.63823389
 0.141   0.63869543
 0.142   0.63915108
 0.143   0.63960096
 0.144   0.64004517
 0.145   0.64048383
 0.146   0.64091702
 0.147   0.64134486
 0.148   0.64176745
 0.149   0.64218487
 0.150   0.64259722
 0.151   0.64300460
 0.152   0.64340709
 0.153   0.64380478
 0.154   0.64419775
 0.155   0.64458609
 0.156   0.64496988
 0.157   0.64534920
 0.158   0.64572412
 0.159   0.64609472
 0.160   0.64646108
 0.161   0.64682326
 0.162   0.64718134
 0.163   0.64753539
 0.164   0.64788547
 0.165   0.64823165
 0.166   0.64857399
 0.167   0.64891256
 0.168   0.64924742
 0.169   0.64957863
 0.170   0.64990625
 0.171   0.65023034
 0.172   0.65055095
 0.173   0.65086814
 0.174   0.65118196
 0.175   0.65149247
 0.176   0.65179971
 0.177   0.65210375
 0.178   0.65240462
 0.179   0.65270238
 0.180   0.65299708
 0.181   0.65328876
 0.182   0.65357747
 0.183   0.65386325
 0.184   0.65414615
 0.185   0.65442621
 0.186   0.65470348
 0.187   0.65497799
 0.188   0.65524978
 0.189   0.65551890
 0.190   0.65578539
 0.191   0.65604928
 0.192   0.65631061
 0.193   0.65656942
 0.194   0.65682574
 0.195   0.65707961
 0.196   0.65733106
 0.197   0.65758014
 0.198   0.65782686
 0.199   0.65807127
 0.200   0.65831340
 0.201   0.65855328
 0.202   0.65879094
 0.203   0.65902641
 0.204   0.65925972
 0.205   0.65949090
 0.206   0.65971998
 0.207   0.65994699
 0.208   0.66017195
 0.209   0.66039489
 0.210   0.66061585
 0.211   0.66083484
 0.212   0.66105190
 0.213   0.66126704
 0.214   0.66148030
 0.215   0.66169169
 0.216   0.66190125
 0.217   0.66210899
 0.218   0.66231494
 0.219   0.66251913
 0.220   0.66272157
 0.221   0.66292228
 0.222   0.66312130
 0.223   0.66331863
 0.224   0.66351431
 0.225   0.66370835
 0.226   0.66390077
 0.227   0.66409159
 0.228   0.66428084
 0.229   0.66446853
 0.230   0.66465468
 0.231   0.66483931
 0.232   0.66502243
 0.233   0.66520408
 0.234   0.66538426
 0.235   0.66556299
 0.236   0.66574029
 0.237   0.66591618
 0.238   0.66609067
 0.239   0.66626378
 0.240   0.66643553
 0.241   0.66660593
 0.242   0.66677499
 0.243   0.66694274
 0.244   0.66710919
 0.245   0.66727436
 0.246   0.66743825
 0.247   0.66760089
 0.248   0.66776228
 0.249   0.66792244
 0.250   0.66808139
 0.251   0.66823914
 0.252   0.66839571
 0.253   0.66855110
 0.254   0.66870532
 0.255   0.66885841
 0.256   0.66901035
 0.257   0.66916118
 0.258   0.66931089
 0.259   0.66945951
 0.260   0.66960704
 0.261   0.66975349
 0.262   0.66989889
 0.263   0.67004323
 0.264   0.67018653
 0.265   0.67032881
 0.266   0.67047007
 0.267   0.67061032
 0.268   0.67074958
 0.269   0.67088785
 0.270   0.67102514
 0.271   0.67116148
 0.272   0.67129685
 0.273   0.67143129
 0.274   0.67156478
 0.275   0.67169736
 0.276   0.67182902
 0.277   0.67195977
 0.278   0.67208962
 0.279   0.67221859
 0.280   0.67234668
 0.281   0.67247390
 0.282   0.67260026
 0.283   0.67272577
 0.284   0.67285043
 0.285   0.67297426
 0.286   0.67309727
 0.287   0.67321945
 0.288   0.67334082
 0.289   0.67346140
 0.290   0.67358117
 0.291   0.67370017
 0.292   0.67381838
 0.293   0.67393582
 0.294   0.67405250
 0.295   0.67416842
 0.296   0.67428359
 0.297   0.67439802
 0.298   0.67451172
 0.299   0.67462469
 0.300   0.67473694
 0.301   0.67484847
 0.302   0.67495930
 0.303   0.67506943
 0.304   0.67517886
 0.305   0.67528761
 0.306   0.67539568
 0.307   0.67550307
 0.308   0.67560980
 0.309   0.67571586
 0.310   0.67582126
 0.311   0.67592602
 0.312   0.67603014
 0.313   0.67613361
 0.314   0.67623646
 0.315   0.67633867
 0.316   0.67644027
 0.317   0.67654125
 0.318   0.67664163
 0.319   0.67674140
 0.320   0.67684057
 0.321   0.67693915
 0.322   0.67703714
 0.323   0.67713454
 0.324   0.67723138
 0.325   0.67732763
 0.326   0.67742333
 0.327   0.67751846
 0.328   0.67761303
 0.329   0.67770705
 0.330   0.67780052
 0.331   0.67789345
 0.332   0.67798584
 0.333   0.67807770
 0.334   0.67816903
 0.335   0.67825984
 0.336   0.67835012
 0.337   0.67843989
 0.338   0.67852915
 0.339   0.67861790
 0.340   0.67870615
 0.341   0.67879391
 0.342   0.67888117
 0.343   0.67896794
 0.344   0.67905422
 0.345   0.67914002
 0.346   0.67922535
 0.347   0.67931020
 0.348   0.67939458
 0.349   0.67947850
 0.350   0.67956195
 0.351   0.67964495
 0.352   0.67972749
 0.353   0.67980958
 0.354   0.67989122
 0.355   0.67997243
 0.356   0.68005319
 0.357   0.68013351
 0.358   0.68021341
 0.359   0.68029287
 0.360   0.68037191
 0.361   0.68045052
 0.362   0.68052872
 0.363   0.68060650
 0.364   0.68068387
 0.365   0.68076083
 0.366   0.68083738
 0.367   0.68091354
 0.368   0.68098929
 0.369   0.68106464
 0.370   0.68113961
 0.371   0.68121418
 0.372   0.68128837
 0.373   0.68136217
 0.374   0.68143559
 0.375   0.68150863
 0.376   0.68158130
 0.377   0.68165359
 0.378   0.68172552
 0.379   0.68179708
 0.380   0.68186827
 0.381   0.68193911
 0.382   0.68200958
 0.383   0.68207970
 0.384   0.68214947
 0.385   0.68221889
 0.386   0.68228796
 0.387   0.68235668
 0.388   0.68242506
 0.389   0.68249310
 0.390   0.68256081
 0.391   0.68262817
 0.392   0.68269521
 0.393   0.68276192
 0.394   0.68282830
 0.395   0.68289435
 0.396   0.68296008
 0.397   0.68302549
 0.398   0.68309058
 0.399   0.68315536
 0.400   0.68321982
 0.401   0.68328398
 0.402   0.68334782
 0.403   0.68341135
 0.404   0.68347459
 0.405   0.68353752
 0.406   0.68360014
 0.407   0.68366248
 0.408   0.68372451
 0.409   0.68378625
 0.410   0.68384770
 0.411   0.68390886
 0.412   0.68396973
 0.413   0.68403032
 0.414   0.68409062
 0.415   0.68415064
 0.416   0.68421039
 0.417   0.68426985
 0.418   0.68432904
 0.419   0.68438795
 0.420   0.68444659
 0.421   0.68450497
 0.422   0.68456307
 0.423   0.68462091
 0.424   0.68467848
 0.425   0.68473579
 0.426   0.68479284
 0.427   0.68484963
 0.428   0.68490616
 0.429   0.68496244
 0.430   0.68501846
 0.431   0.68507423
 0.432   0.68512975
 0.433   0.68518502
 0.434   0.68524005
 0.435   0.68529483
 0.436   0.68534936
 0.437   0.68540365
 0.438   0.68545771
 0.439   0.68551152
 0.440   0.68556509
 0.441   0.68561843
 0.442   0.68567154
 0.443   0.68572441
 0.444   0.68577705
 0.445   0.68582946
 0.446   0.68588164
 0.447   0.68593360
 0.448   0.68598533
 0.449   0.68603684
 0.450   0.68608812
 0.451   0.68613918
 0.452   0.68619003
 0.453   0.68624065
 0.454   0.68629106
 0.455   0.68634126
 0.456   0.68639123
 0.457   0.68644100
 0.458   0.68649056
 0.459   0.68653990
 0.460   0.68658904
 0.461   0.68663797
 0.462   0.68668669
 0.463   0.68673521
 0.464   0.68678353
 0.465   0.68683164
 0.466   0.68687956
 0.467   0.68692727
 0.468   0.68697478
 0.469   0.68702210
 0.470   0.68706922
 0.471   0.68711615
 0.472   0.68716289
 0.473   0.68720943
 0.474   0.68725578
 0.475   0.68730194
 0.476   0.68734791
 0.477   0.68739369
 0.478   0.68743929
 0.479   0.68748470
 0.480   0.68752993
 0.481   0.68757498
 0.482   0.68761984
 0.483   0.68766452
 0.484   0.68770903
 0.485   0.68775335
 0.486   0.68779750
 0.487   0.68784147
 0.488   0.68788526
 0.489   0.68792888
 0.490   0.68797233
 0.491   0.68801560
 0.492   0.68805870
 0.493   0.68810164
 0.494   0.68814440
 0.495   0.68818699
 0.496   0.68822942
 0.497   0.68827168
 0.498   0.68831378
 0.499   0.68835571
 0.500   0.68839748
 0.501   0.68843908
 0.502   0.68848053
 0.503   0.68852181
 0.504   0.68856293
 0.505   0.68860390
 0.506   0.68864470
 0.507   0.68868535
 0.508   0.68872585
 0.509   0.68876619
 0.510   0.68880637
 0.511   0.68884640
 0.512   0.68888628
 0.513   0.68892601
 0.514   0.68896558
 0.515   0.68900501
 0.516   0.68904429
 0.517   0.68908342
 0.518   0.68912240
 0.519   0.68916123
 0.520   0.68919992
 0.521   0.68923847
 0.522   0.68927687
 0.523   0.68931513
 0.524   0.68935324
 0.525   0.68939121
 0.526   0.68942905
 0.527   0.68946674
 0.528   0.68950429
 0.529   0.68954171
 0.530   0.68957898
 0.531   0.68961612
 0.532   0.68965313
 0.533   0.68968999
 0.534   0.68972673
 0.535   0.68976332
 0.536   0.68979979
 0.537   0.68983612
 0.538   0.68987232
 0.539   0.68990839
 0.540   0.68994433
 0.541   0.68998014
 0.542   0.69001582
 0.543   0.69005138
 0.544   0.69008680
 0.545   0.69012210
 0.546   0.69015727
 0.547   0.69019232
 0.548   0.69022724
 0.549   0.69026203
 0.550   0.69029671
 0.551   0.69033126
 0.552   0.69036568
 0.553   0.69039999
 0.554   0.69043417
 0.555   0.69046824
 0.556   0.69050218
 0.557   0.69053601
 0.558   0.69056972
 0.559   0.69060331
 0.560   0.69063678
 0.561   0.69067013
 0.562   0.69070337
 0.563   0.69073650
 0.564   0.69076951
 0.565   0.69080240
 0.566   0.69083518
 0.567   0.69086785
 0.568   0.69090041
 0.569   0.69093285
 0.570   0.69096519
 0.571   0.69099741
 0.572   0.69102952
 0.573   0.69106152
 0.574   0.69109342
 0.575   0.69112520
 0.576   0.69115688
 0.577   0.69118845
 0.578   0.69121991
 0.579   0.69125127
 0.580   0.69128252
 0.581   0.69131366
 0.582   0.69134470
 0.583   0.69137564
 0.584   0.69140647
 0.585   0.69143720
 0.586   0.69146783
 0.587   0.69149835
 0.588   0.69152878
 0.589   0.69155910
 0.590   0.69158932
 0.591   0.69161944
 0.592   0.69164947
 0.593   0.69167939
 0.594   0.69170921
 0.595   0.69173894
 0.596   0.69176857
 0.597   0.69179810
 0.598   0.69182753
 0.599   0.69185687
 0.600   0.69188612
 0.601   0.69191526
 0.602   0.69194432
 0.603   0.69197328
 0.604   0.69200214
 0.605   0.69203091
 0.606   0.69205959
 0.607   0.69208818
 0.608   0.69211667
 0.609   0.69214507
 0.610   0.69217338
 0.611   0.69220160
 0.612   0.69222973
 0.613   0.69225777
 0.614   0.69228572
 0.615   0.69231358
 0.616   0.69234136
 0.617   0.69236904
 0.618   0.69239664
 0.619   0.69242415
 0.620   0.69245157
 0.621   0.69247891
 0.622   0.69250616
 0.623   0.69253332
 0.624   0.69256040
 0.625   0.69258739
 0.626   0.69261430
 0.627   0.69264113
 0.628   0.69266787
 0.629   0.69269453
 0.630   0.69272111
 0.631   0.69274760
 0.632   0.69277401
 0.633   0.69280034
 0.634   0.69282659
 0.635   0.69285275
 0.636   0.69287884
 0.637   0.69290485
 0.638   0.69293077
 0.639   0.69295662
 0.640   0.69298238
 0.641   0.69300807
 0.642   0.69303368
 0.643   0.69305921
 0.644   0.69308467
 0.645   0.69311005
 0.646   0.69313535
 0.647   0.69316057
 0.648   0.69318572
 0.649   0.69321079
 0.650   0.69323578
 0.651   0.69326070
 0.652   0.69328555
 0.653   0.69331032
 0.654   0.69333501
 0.655   0.69335963
 0.656   0.69338418
 0.657   0.69340866
 0.658   0.69343306
 0.659   0.69345739
 0.660   0.69348165
 0.661   0.69350583
 0.662   0.69352994
 0.663   0.69355399
 0.664   0.69357796
 0.665   0.69360186
 0.666   0.69362569
 0.667   0.69364945
 0.668   0.69367314
 0.669   0.69369676
 0.670   0.69372031
 0.671   0.69374379
 0.672   0.69376721
 0.673   0.69379055
 0.674   0.69381383
 0.675   0.69383704
 0.676   0.69386018
 0.677   0.69388326
 0.678   0.69390627
 0.679   0.69392921
 0.680   0.69395208
 0.681   0.69397489
 0.682   0.69399764
 0.683   0.69402032
 0.684   0.69404293
 0.685   0.69406548
 0.686   0.69408797
 0.687   0.69411039
 0.688   0.69413274
 0.689   0.69415504
 0.690   0.69417726
 0.691   0.69419943
 0.692   0.69422153
 0.693   0.69424357
 0.694   0.69426555
 0.695   0.69428747
 0.696   0.69430932
 0.697   0.69433112
 0.698   0.69435285
 0.699   0.69437452
 0.700   0.69439613
 0.701   0.69441768
 0.702   0.69443917
 0.703   0.69446059
 0.704   0.69448196
 0.705   0.69450327
 0.706   0.69452452
 0.707   0.69454571
 0.708   0.69456685
 0.709   0.69458792
 0.710   0.69460893
 0.711   0.69462989
 0.712   0.69465079
 0.713   0.69467163
 0.714   0.69469242
 0.715   0.69471315
 0.716   0.69473382
 0.717   0.69475443
 0.718   0.69477499
 0.719   0.69479549
 0.720   0.69481593
 0.721   0.69483632
 0.722   0.69485666
 0.723   0.69487694
 0.724   0.69489716
 0.725   0.69491733
 0.726   0.69493744
 0.727   0.69495750
 0.728   0.69497751
 0.729   0.69499746
 0.730   0.69501736
 0.731   0.69503721
 0.732   0.69505700
 0.733   0.69507674
 0.734   0.69509642
 0.735   0.69511605
 0.736   0.69513563
 0.737   0.69515516
 0.738   0.69517464
 0.739   0.69519406
 0.740   0.69521344
 0.741   0.69523276
 0.742   0.69525203
 0.743   0.69527125
 0.744   0.69529042
 0.745   0.69530953
 0.746   0.69532860
 0.747   0.69534762
 0.748   0.69536659
 0.749   0.69538550
 0.750   0.69540437
 0.751   0.69542319
 0.752   0.69544196
 0.753   0.69546068
 0.754   0.69547935
 0.755   0.69549797
 0.756   0.69551655
 0.757   0.69553507
 0.758   0.69555355
 0.759   0.69557198
 0.760   0.69559036
 0.761   0.69560870
 0.762   0.69562699
 0.763   0.69564523
 0.764   0.69566342
 0.765   0.69568157
 0.766   0.69569967
 0.767   0.69571772
 0.768   0.69573573
 0.769   0.69575369
 0.770   0.69577161
 0.771   0.69578948
 0.772   0.69580730
 0.773   0.69582508
 0.774   0.69584281
 0.775   0.69586050
 0.776   0.69587814
 0.777   0.69589574
 0.778   0.69591330
 0.779   0.69593081
 0.780   0.69594828
 0.781   0.69596570
 0.782   0.69598308
 0.783   0.69600041
 0.784   0.69601770
 0.785   0.69603495
 0.786   0.69605215
 0.787   0.69606932
 0.788   0.69608643
 0.789   0.69610351
 0.790   0.69612054
 0.791   0.69613753
 0.792   0.69615448
 0.793   0.69617139
 0.794   0.69618825
 0.795   0.69620508
 0.796   0.69622186
 0.797   0.69623860
 0.798   0.69625530
 0.799   0.69627196
 0.800   0.69628857
 0.801   0.69630515
 0.802   0.69632168
 0.803   0.69633818
 0.804   0.69635463
 0.805   0.69637105
 0.806   0.69638742
 0.807   0.69640375
 0.808   0.69642005
 0.809   0.69643630
 0.810   0.69645252
 0.811   0.69646869
 0.812   0.69648483
 0.813   0.69650093
 0.814   0.69651699
 0.815   0.69653300
 0.816   0.69654899
 0.817   0.69656493
 0.818   0.69658083
 0.819   0.69659670
 0.820   0.69661253
 0.821   0.69662832
 0.822   0.69664407
 0.823   0.69665978
 0.824   0.69667546
 0.825   0.69669110
 0.826   0.69670670
 0.827   0.69672226
 0.828   0.69673779
 0.829   0.69675328
 0.830   0.69676874
 0.831   0.69678415
 0.832   0.69679953
 0.833   0.69681488
 0.834   0.69683019
 0.835   0.69684546
 0.836   0.69686070
 0.837   0.69687590
 0.838   0.69689106
 0.839   0.69690619
 0.840   0.69692128
 0.841   0.69693634
 0.842   0.69695136
 0.843   0.69696635
 0.844   0.69698130
 0.845   0.69699622
 0.846   0.69701111
 0.847   0.69702595
 0.848   0.69704077
 0.849   0.69705555
 0.850   0.69707029
 0.851   0.69708501
 0.852   0.69709968
 0.853   0.69711433
 0.854   0.69712894
 0.855   0.69714351
 0.856   0.69715805
 0.857   0.69717256
 0.858   0.69718704
 0.859   0.69720148
 0.860   0.69721589
 0.861   0.69723027
 0.862   0.69724461
 0.863   0.69725892
 0.864   0.69727320
 0.865   0.69728744
 0.866   0.69730166
 0.867   0.69731584
 0.868   0.69732999
 0.869   0.69734410
 0.870   0.69735819
 0.871   0.69737224
 0.872   0.69738626
 0.873   0.69740025
 0.874   0.69741421
 0.875   0.69742813
 0.876   0.69744203
 0.877   0.69745589
 0.878   0.69746973
 0.879   0.69748353
 0.880   0.69749730
 0.881   0.69751104
 0.882   0.69752475
 0.883   0.69753842
 0.884   0.69755207
 0.885   0.69756569
 0.886   0.69757928
 0.887   0.69759283
 0.888   0.69760636
 0.889   0.69761986
 0.890   0.69763333
 0.891   0.69764676
 0.892   0.69766017
 0.893   0.69767355
 0.894   0.69768690
 0.895   0.69770022
 0.896   0.69771351
 0.897   0.69772677
 0.898   0.69774000
 0.899   0.69775320
 0.900   0.69776637
 0.901   0.69777952
 0.902   0.69779263
 0.903   0.69780572
 0.904   0.69781878
 0.905   0.69783181
 0.906   0.69784481
 0.907   0.69785778
 0.908   0.69787073
 0.909   0.69788365
 0.910   0.69789654
 0.911   0.69790940
 0.912   0.69792223
 0.913   0.69793504
 0.914   0.69794782
 0.915   0.69796057
 0.916   0.69797329
 0.917   0.69798598
 0.918   0.69799865
 0.919   0.69801129
 0.920   0.69802391
 0.921   0.69803650
 0.922   0.69804906
 0.923   0.69806159
 0.924   0.69807410
 0.925   0.69808658
 0.926   0.69809903
 0.927   0.69811146
 0.928   0.69812386
 0.929   0.69813623
 0.930   0.69814858
 0.931   0.69816090
 0.932   0.69817320
 0.933   0.69818547
 0.934   0.69819771
 0.935   0.69820993
 0.936   0.69822212
 0.937   0.69823429
 0.938   0.69824643
 0.939   0.69825854
 0.940   0.69827063
 0.941   0.69828270
 0.942   0.69829474
 0.943   0.69830675
 0.944   0.69831874
 0.945   0.69833070
 0.946   0.69834264
 0.947   0.69835456
 0.948   0.69836645
 0.949   0.69837831
 0.950   0.69839015
 0.951   0.69840197
 0.952   0.69841376
 0.953   0.69842552
 0.954   0.69843726
 0.955   0.69844898
 0.956   0.69846068
 0.957   0.69847235
 0.958   0.69848399
 0.959   0.69849561
 0.960   0.69850721
 0.961   0.69851878
 0.962   0.69853033
 0.963   0.69854186
 0.964   0.69855336
 0.965   0.69856484
 0.966   0.69857630
 0.967   0.69858773
 0.968   0.69859914
 0.969   0.69861053
 0.970   0.69862189
 0.971   0.69863323
 0.972   0.69864454
 0.973   0.69865584
 0.974   0.69866711
 0.975   0.69867836
 0.976   0.69868958
 0.977   0.69870078
 0.978   0.69871196
 0.979   0.69872312
 0.980   0.69873426
 0.981   0.69874537
 0.982   0.69875646
 0.983   0.69876753
 0.984   0.69877857
 0.985   0.69878959
 0.986   0.69880060
 0.987   0.69881158
 0.988   0.69882253
 0.989   0.69883347
 0.990   0.69884438
 0.991   0.69885527
 0.992   0.69886614
 0.993   0.69887699
 0.994   0.69888782
 0.995   0.69889863
 0.996   0.69890941
 0.997   0.69892017
 0.998   0.69893091
 0.999   0.69894163
 1.000   0.69895233


==> typeprobs.txt <==
 0.000   1.00000000
 0.001   0.97248786
 0.002   0.94740614
 0.003   0.92448003
 0.004   0.90347161
 0.005   0.88417413
 0.006   0.86640728
 0.007   0.85001332
 0.008   0.83485387
 0.009   0.82080714
 0.010   0.80776570
 0.011   0.79563452
 0.012   0.78432933
 0.013   0.77377526
 0.014   0.76390560
 0.015   0.75466080
 0.016   0.74598759
 0.017   0.73783822
 0.018   0.73016979
 0.019   0.72294368
 0.020   0.71612508
 0.021   0.70968253
 0.022   0.70358757
 0.023   0.69781437
 0.024   0.69233950
 0.025   0.68714162
 0.026   0.68220129
 0.027   0.67750076
 0.028   0.67302383
 0.029   0.66875562
 0.030   0.66468253
 0.031   0.66079205
 0.032   0.65707267
 0.033   0.65351380
 0.034   0.65010569
 0.035   0.64683929
 0.036   0.64370630
 0.037   0.64069897
 0.038   0.63781017
 0.039   0.63503325
 0.040   0.63236205
 0.041   0.62979083
 0.042   0.62731426
 0.043   0.62492736
 0.044   0.62262548
 0.045   0.62040430
 0.046   0.61825976
 0.047   0.61618806
 0.048   0.61418565
 0.049   0.61224920
 0.050   0.61037559
 0.051   0.60856187
 0.052   0.60680529
 0.053   0.60510326
 0.054   0.60345331
 0.055   0.60185317
 0.056   0.60030063
 0.057   0.59879367
 0.058   0.59733034
 0.059   0.59590881
 0.060   0.59452736
 0.061   0.59318433
 0.062   0.59187818
 0.063   0.59060744
 0.064   0.58937071
 0.065   0.58816666
 0.066   0.58699405
 0.067   0.58585168
 0.068   0.58473840
 0.069   0.58365315
 0.070   0.58259488
 0.071   0.58156263
 0.072   0.58055546
 0.073   0.57957247
 0.074   0.57861283
 0.075   0.57767571
 0.076   0.57676035
 0.077   0.57586601
 0.078   0.57499199
 0.079   0.57413759
 0.080   0.57330219
 0.081   0.57248516
 0.082   0.57168591
 0.083   0.57090387
 0.084   0.57013850
 0.085   0.56938928
 0.086   0.56865570
 0.087   0.56793730
 0.088   0.56723360
 0.089   0.56654416
 0.090   0.56586857
 0.091   0.56520641
 0.092   0.56455728
 0.093   0.56392082
 0.094   0.56329666
 0.095   0.56268444
 0.096   0.56208384
 0.097   0.56149453
 0.098   0.56091619
 0.099   0.56034853
 0.100   0.55979125
 0.101   0.55924407
 0.102   0.55870673
 0.103   0.55817896
 0.104   0.55766052
 0.105   0.55715115
 0.106   0.55665063
 0.107   0.55615873
 0.108   0.55567523
 0.109   0.55519992
 0.110   0.55473258
 0.111   0.55427304
 0.112   0.55382109
 0.113   0.55337654
 0.114   0.55293923
 0.115   0.55250897
 0.116   0.55208559
 0.117   0.55166894
 0.118   0.55125886
 0.119   0.55085519
 0.120   0.55045779
 0.121   0.55006651
 0.122   0.54968121
 0.123   0.54930175
 0.124   0.54892801
 0.125   0.54855986
 0.126   0.54819717
 0.127   0.54783983
 0.128   0.54748771
 0.129   0.54714071
 0.130   0.54679872
 0.131   0.54646162
 0.132   0.54612931
 0.133   0.54580170
 0.134   0.54547868
 0.135   0.54516016
 0.136   0.54484605
 0.137   0.54453625
 0.138   0.54423069
 0.139   0.54392926
 0.140   0.54363189
 0.141   0.54333850
 0.142   0.54304901
 0.143   0.54276335
 0.144   0.54248143
 0.145   0.54220318
 0.146   0.54192854
 0.147   0.54165743
 0.148   0.54138979
 0.149   0.54112555
 0.150   0.54086465
 0.151   0.54060702
 0.152   0.54035261
 0.153   0.54010135
 0.154   0.53985319
 0.155   0.53960806
 0.156   0.53936592
 0.157   0.53912671
 0.158   0.53889037
 0.159   0.53865687
 0.160   0.53842614
 0.161   0.53819813
 0.162   0.53797281
 0.163   0.53775011
 0.164   0.53753001
 0.165   0.53731244
 0.166   0.53709737
 0.167   0.53688476
 0.168   0.53667457
 0.169   0.53646674
 0.170   0.53626125
 0.171   0.53605805
 0.172   0.53585712
 0.173   0.53565839
 0.174   0.53546186
 0.175   0.53526747
 0.176   0.53507519
 0.177   0.53488499
 0.178   0.53469683
 0.179   0.53451069
 0.180   0.53432653
 0.181   0.53414431
 0.182   0.53396401
 0.183   0.53378560
 0.184   0.53360905
 0.185   0.53343433
 0.186   0.53326141
 0.187   0.53309027
 0.188   0.53292087
 0.189   0.53275319
 0.190   0.53258721
 0.191   0.53242289
 0.192   0.53226022
 0.193   0.53209917
 0.194   0.53193972
 0.195   0.53178183
 0.196   0.53162550
 0.197   0.53147069
 0.198   0.53131738
 0.199   0.53116556
 0.200   0.53101520
 0.201   0.53086627
 0.202   0.53071877
 0.203   0.53057267
 0.204   0.53042794
 0.205   0.53028458
 0.206   0.53014256
 0.207   0.53000186
 0.208   0.52986246
 0.209   0.52972435
 0.210   0.52958751
 0.211   0.52945192
 0.212   0.52931756
 0.213   0.52918442
 0.214   0.52905248
 0.215   0.52892173
 0.216   0.52879215
 0.217   0.52866371
 0.218   0.52853642
 0.219   0.52841025
 0.220   0.52828519
 0.221   0.52816122
 0.222   0.52803833
 0.223   0.52791651
 0.224   0.52779574
 0.225   0.52767600
 0.226   0.52755729
 0.227   0.52743960
 0.228   0.52732290
 0.229   0.52720719
 0.230   0.52709245
 0.231   0.52697867
 0.232   0.52686584
 0.233   0.52675396
 0.234   0.52664299
 0.235   0.52653295
 0.236   0.52642380
 0.237   0.52631555
 0.238   0.52620818
 0.239   0.52610168
 0.240   0.52599604
 0.241   0.52589125
 0.242   0.52578730
 0.243   0.52568418
 0.244   0.52558188
 0.245   0.52548039
 0.246   0.52537970
 0.247   0.52527981
 0.248   0.52518069
 0.249   0.52508235
 0.250   0.52498477
 0.251   0.52488794
 0.252   0.52479187
 0.253   0.52469653
 0.254   0.52460191
 0.255   0.52450802
 0.256   0.52441485
 0.257   0.52432237
 0.258   0.52423060
 0.259   0.52413951
 0.260   0.52404910
 0.261   0.52395937
 0.262   0.52387030
 0.263   0.52378189
 0.264   0.52369414
 0.265   0.52360702
 0.266   0.52352055
 0.267   0.52343470
 0.268   0.52334948
 0.269   0.52326488
 0.270   0.52318088
 0.271   0.52309749
 0.272   0.52301469
 0.273   0.52293249
 0.274   0.52285087
 0.275   0.52276983
 0.276   0.52268936
 0.277   0.52260945
 0.278   0.52253011
 0.279   0.52245132
 0.280   0.52237308
 0.281   0.52229538
 0.282   0.52221821
 0.283   0.52214158
 0.284   0.52206548
 0.285   0.52198990
 0.286   0.52191483
 0.287   0.52184027
 0.288   0.52176621
 0.289   0.52169266
 0.290   0.52161960
 0.291   0.52154703
 0.292   0.52147495
 0.293   0.52140334
 0.294   0.52133221
 0.295   0.52126156
 0.296   0.52119136
 0.297   0.52112163
 0.298   0.52105236
 0.299   0.52098353
 0.300   0.52091516
 0.301   0.52084723
 0.302   0.52077974
 0.303   0.52071268
 0.304   0.52064606
 0.305   0.52057986
 0.306   0.52051408
 0.307   0.52044872
 0.308   0.52038378
 0.309   0.52031925
 0.310   0.52025512
 0.311   0.52019140
 0.312   0.52012808
 0.313   0.52006515
 0.314   0.52000261
 0.315   0.51994047
 0.316   0.51987870
 0.317   0.51981732
 0.318   0.51975632
 0.319   0.51969569
 0.320   0.51963542
 0.321   0.51957553
 0.322   0.51951600
 0.323   0.51945683
 0.324   0.51939802
 0.325   0.51933957
 0.326   0.51928146
 0.327   0.51922370
 0.328   0.51916629
 0.329   0.51910921
 0.330   0.51905248
 0.331   0.51899608
 0.332   0.51894002
 0.333   0.51888428
 0.334   0.51882887
 0.335   0.51877378
 0.336   0.51871902
 0.337   0.51866457
 0.338   0.51861044
 0.339   0.51855663
 0.340   0.51850312
 0.341   0.51844992
 0.342   0.51839702
 0.343   0.51834443
 0.344   0.51829213
 0.345   0.51824014
 0.346   0.51818843
 0.347   0.51813702
 0.348   0.51808590
 0.349   0.51803507
 0.350   0.51798452
 0.351   0.51793425
 0.352   0.51788426
 0.353   0.51783455
 0.354   0.51778512
 0.355   0.51773596
 0.356   0.51768707
 0.357   0.51763845
 0.358   0.51759009
 0.359   0.51754200
 0.360   0.51749417
 0.361   0.51744660
 0.362   0.51739929
 0.363   0.51735223
 0.364   0.51730543
 0.365   0.51725888
 0.366   0.51721258
 0.367   0.51716652
 0.368   0.51712072
 0.369   0.51707515
 0.370   0.51702983
 0.371   0.51698475
 0.372   0.51693990
 0.373   0.51689529
 0.374   0.51685092
 0.375   0.51680677
 0.376   0.51676286
 0.377   0.51671918
 0.378   0.51667572
 0.379   0.51663249
 0.380   0.51658948
 0.381   0.51654669
 0.382   0.51650413
 0.383   0.51646178
 0.384   0.51641965
 0.385   0.51637773
 0.386   0.51633603
 0.387   0.51629453
 0.388   0.51625325
 0.389   0.51621218
 0.390   0.51617131
 0.391   0.51613065
 0.392   0.51609019
 0.393   0.51604994
 0.394   0.51600989
 0.395   0.51597003
 0.396   0.51593037
 0.397   0.51589091
 0.398   0.51585165
 0.399   0.51581257
 0.400   0.51577369
 0.401   0.51573500
 0.402   0.51569650
 0.403   0.51565819
 0.404   0.51562006
 0.405   0.51558212
 0.406   0.51554436
 0.407   0.51550679
 0.408   0.51546939
 0.409   0.51543218
 0.410   0.51539514
 0.411   0.51535829
 0.412   0.51532160
 0.413   0.51528509
 0.414   0.51524876
 0.415   0.51521260
 0.416   0.51517661
 0.417   0.51514078
 0.418   0.51510513
 0.419   0.51506965
 0.420   0.51503433
 0.421   0.51499917
 0.422   0.51496418
 0.423   0.51492935
 0.424   0.51489469
 0.425   0.51486018
 0.426   0.51482584
 0.427   0.51479165
 0.428   0.51475762
 0.429   0.51472374
 0.430   0.51469002
 0.431   0.51465646
 0.432   0.51462305
 0.433   0.51458979
 0.434   0.51455668
 0.435   0.51452372
 0.436   0.51449091
 0.437   0.51445824
 0.438   0.51442573
 0.439   0.51439336
 0.440   0.51436113
 0.441   0.51432905
 0.442   0.51429711
 0.443   0.51426531
 0.444   0.51423366
 0.445   0.51420214
 0.446   0.51417076
 0.447   0.51413953
 0.448   0.51410842
 0.449   0.51407746
 0.450   0.51404663
 0.451   0.51401594
 0.452   0.51398538
 0.453   0.51395495
 0.454   0.51392465
 0.455   0.51389449
 0.456   0.51386445
 0.457   0.51383455
 0.458   0.51380477
 0.459   0.51377512
 0.460   0.51374560
 0.461   0.51371621
 0.462   0.51368694
 0.463   0.51365779
 0.464   0.51362877
 0.465   0.51359987
 0.466   0.51357110
 0.467   0.51354244
 0.468   0.51351391
 0.469   0.51348550
 0.470   0.51345720
 0.471   0.51342902
 0.472   0.51340097
 0.473   0.51337302
 0.474   0.51334520
 0.475   0.51331749
 0.476   0.51328989
 0.477   0.51326241
 0.478   0.51323504
 0.479   0.51320779
 0.480   0.51318065
 0.481   0.51315361
 0.482   0.51312669
 0.483   0.51309988
 0.484   0.51307318
 0.485   0.51304659
 0.486   0.51302010
 0.487   0.51299372
 0.488   0.51296745
 0.489   0.51294128
 0.490   0.51291522
 0.491   0.51288927
 0.492   0.51286342
 0.493   0.51283767
 0.494   0.51281202
 0.495   0.51278648
 0.496   0.51276104
 0.497   0.51273570
 0.498   0.51271046
 0.499   0.51268532
 0.500   0.51266027
 0.501   0.51263533
 0.502   0.51261049
 0.503   0.51258574
 0.504   0.51256109
 0.505   0.51253654
 0.506   0.51251208
 0.507   0.51248771
 0.508   0.51246345
 0.509   0.51243927
 0.510   0.51241519
 0.511   0.51239120
 0.512   0.51236731
 0.513   0.51234351
 0.514   0.51231979
 0.515   0.51229617
 0.516   0.51227264
 0.517   0.51224920
 0.518   0.51222585
 0.519   0.51220259
 0.520   0.51217941
 0.521   0.51215633
 0.522   0.51213333
 0.523   0.51211042
 0.524   0.51208759
 0.525   0.51206485
 0.526   0.51204219
 0.527   0.51201962
 0.528   0.51199714
 0.529   0.51197474
 0.530   0.51195242
 0.531   0.51193018
 0.532   0.51190803
 0.533   0.51188596
 0.534   0.51186397
 0.535   0.51184206
 0.536   0.51182024
 0.537   0.51179849
 0.538   0.51177682
 0.539   0.51175524
 0.540   0.51173373
 0.541   0.51171230
 0.542   0.51169095
 0.543   0.51166967
 0.544   0.51164848
 0.545   0.51162736
 0.546   0.51160631
 0.547   0.51158534
 0.548   0.51156445
 0.549   0.51154364
 0.550   0.51152289
 0.551   0.51150223
 0.552   0.51148163
 0.553   0.51146111
 0.554   0.51144066
 0.555   0.51142029
 0.556   0.51139999
 0.557   0.51137976
 0.558   0.51135960
 0.559   0.51133951
 0.560   0.51131950
 0.561   0.51129955
 0.562   0.51127968
 0.563   0.51125987
 0.564   0.51124014
 0.565   0.51122047
 0.566   0.51120087
 0.567   0.51118134
 0.568   0.51116188
 0.569   0.51114248
 0.570   0.51112316
 0.571   0.51110390
 0.572   0.51108470
 0.573   0.51106557
 0.574   0.51104651
 0.575   0.51102752
 0.576   0.51100859
 0.577   0.51098972
 0.578   0.51097092
 0.579   0.51095218
 0.580   0.51093351
 0.581   0.51091490
 0.582   0.51089635
 0.583   0.51087787
 0.584   0.51085945
 0.585   0.51084109
 0.586   0.51082279
 0.587   0.51080455
 0.588   0.51078638
 0.589   0.51076827
 0.590   0.51075021
 0.591   0.51073222
 0.592   0.51071429
 0.593   0.51069642
 0.594   0.51067861
 0.595   0.51066085
 0.596   0.51064316
 0.597   0.51062552
 0.598   0.51060795
 0.599   0.51059043
 0.600   0.51057296
 0.601   0.51055556
 0.602   0.51053821
 0.603   0.51052092
 0.604   0.51050369
 0.605   0.51048651
 0.606   0.51046939
 0.607   0.51045233
 0.608   0.51043532
 0.609   0.51041836
 0.610   0.51040146
 0.611   0.51038462
 0.612   0.51036783
 0.613   0.51035109
 0.614   0.51033441
 0.615   0.51031778
 0.616   0.51030120
 0.617   0.51028468
 0.618   0.51026821
 0.619   0.51025180
 0.620   0.51023543
 0.621   0.51021912
 0.622   0.51020286
 0.623   0.51018665
 0.624   0.51017050
 0.625   0.51015439
 0.626   0.51013833
 0.627   0.51012233
 0.628   0.51010638
 0.629   0.51009047
 0.630   0.51007462
 0.631   0.51005882
 0.632   0.51004306
 0.633   0.51002736
 0.634   0.51001170
 0.635   0.50999609
 0.636   0.50998053
 0.637   0.50996502
 0.638   0.50994956
 0.639   0.50993415
 0.640   0.50991878
 0.641   0.50990346
 0.642   0.50988819
 0.643   0.50987296
 0.644   0.50985778
 0.645   0.50984265
 0.646   0.50982757
 0.647   0.50981253
 0.648   0.50979754
 0.649   0.50978259
 0.650   0.50976769
 0.651   0.50975283
 0.652   0.50973802
 0.653   0.50972325
 0.654   0.50970853
 0.655   0.50969385
 0.656   0.50967922
 0.657   0.50966463
 0.658   0.50965008
 0.659   0.50963558
 0.660   0.50962113
 0.661   0.50960671
 0.662   0.50959234
 0.663   0.50957801
 0.664   0.50956373
 0.665   0.50954948
 0.666   0.50953528
 0.667   0.50952112
 0.668   0.50950701
 0.669   0.50949293
 0.670   0.50947890
 0.671   0.50946490
 0.672   0.50945095
 0.673   0.50943704
 0.674   0.50942318
 0.675   0.50940935
 0.676   0.50939556
 0.677   0.50938181
 0.678   0.50936811
 0.679   0.50935444
 0.680   0.50934081
 0.681   0.50932722
 0.682   0.50931368
 0.683   0.50930017
 0.684   0.50928670
 0.685   0.50927327
 0.686   0.50925987
 0.687   0.50924652
 0.688   0.50923320
 0.689   0.50921993
 0.690   0.50920669
 0.691   0.50919349
 0.692   0.50918033
 0.693   0.50916720
 0.694   0.50915411
 0.695   0.50914106
 0.696   0.50912805
 0.697   0.50911507
 0.698   0.50910213
 0.699   0.50908923
 0.700   0.50907636
 0.701   0.50906353
 0.702   0.50905074
 0.703   0.50903798
 0.704   0.50902526
 0.705   0.50901258
 0.706   0.50899992
 0.707   0.50898731
 0.708   0.50897473
 0.709   0.50896219
 0.710   0.50894968
 0.711   0.50893720
 0.712   0.50892476
 0.713   0.50891236
 0.714   0.50889999
 0.715   0.50888765
 0.716   0.50887535
 0.717   0.50886308
 0.718   0.50885084
 0.719   0.50883864
 0.720   0.50882648
 0.721   0.50881434
 0.722   0.50880224
 0.723   0.50879017
 0.724   0.50877814
 0.725   0.50876614
 0.726   0.50875417
 0.727   0.50874223
 0.728   0.50873033
 0.729   0.50871846
 0.730   0.50870662
 0.731   0.50869481
 0.732   0.50868304
 0.733   0.50867129
 0.734   0.50865958
 0.735   0.50864790
 0.736   0.50863626
 0.737   0.50862464
 0.738   0.50861305
 0.739   0.50860150
 0.740   0.50858997
 0.741   0.50857848
 0.742   0.50856702
 0.743   0.50855559
 0.744   0.50854419
 0.745   0.50853282
 0.746   0.50852148
 0.747   0.50851016
 0.748   0.50849888
 0.749   0.50848763
 0.750   0.50847641
 0.751   0.50846522
 0.752   0.50845406
 0.753   0.50844293
 0.754   0.50843182
 0.755   0.50842075
 0.756   0.50840971
 0.757   0.50839869
 0.758   0.50838770
 0.759   0.50837674
 0.760   0.50836581
 0.761   0.50835491
 0.762   0.50834404
 0.763   0.50833319
 0.764   0.50832238
 0.765   0.50831159
 0.766   0.50830083
 0.767   0.50829010
 0.768   0.50827939
 0.769   0.50826871
 0.770   0.50825806
 0.771   0.50824744
 0.772   0.50823685
 0.773   0.50822628
 0.774   0.50821574
 0.775   0.50820522
 0.776   0.50819474
 0.777   0.50818427
 0.778   0.50817384
 0.779   0.50816343
 0.780   0.50815305
 0.781   0.50814270
 0.782   0.50813237
 0.783   0.50812207
 0.784   0.50811179
 0.785   0.50810154
 0.786   0.50809132
 0.787   0.50808112
 0.788   0.50807095
 0.789   0.50806080
 0.790   0.50805068
 0.791   0.50804058
 0.792   0.50803051
 0.793   0.50802047
 0.794   0.50801045
 0.795   0.50800045
 0.796   0.50799048
 0.797   0.50798053
 0.798   0.50797061
 0.799   0.50796072
 0.800   0.50795084
 0.801   0.50794100
 0.802   0.50793117
 0.803   0.50792137
 0.804   0.50791160
 0.805   0.50790185
 0.806   0.50789212
 0.807   0.50788242
 0.808   0.50787274
 0.809   0.50786308
 0.810   0.50785345
 0.811   0.50784385
 0.812   0.50783426
 0.813   0.50782470
 0.814   0.50781516
 0.815   0.50780565
 0.816   0.50779616
 0.817   0.50778669
 0.818   0.50777724
 0.819   0.50776782
 0.820   0.50775842
 0.821   0.50774904
 0.822   0.50773969
 0.823   0.50773036
 0.824   0.50772105
 0.825   0.50771176
 0.826   0.50770250
 0.827   0.50769325
 0.828   0.50768403
 0.829   0.50767483
 0.830   0.50766566
 0.831   0.50765650
 0.832   0.50764737
 0.833   0.50763826
 0.834   0.50762917
 0.835   0.50762010
 0.836   0.50761106
 0.837   0.50760203
 0.838   0.50759303
 0.839   0.50758405
 0.840   0.50757509
 0.841   0.50756615
 0.842   0.50755723
 0.843   0.50754833
 0.844   0.50753946
 0.845   0.50753060
 0.846   0.50752177
 0.847   0.50751295
 0.848   0.50750416
 0.849   0.50749539
 0.850   0.50748663
 0.851   0.50747790
 0.852   0.50746919
 0.853   0.50746050
 0.854   0.50745183
 0.855   0.50744318
 0.856   0.50743454
 0.857   0.50742593
 0.858   0.50741734
 0.859   0.50740877
 0.860   0.50740022
 0.861   0.50739169
 0.862   0.50738318
 0.863   0.50737468
 0.864   0.50736621
 0.865   0.50735776
 0.866   0.50734932
 0.867   0.50734091
 0.868   0.50733251
 0.869   0.50732413
 0.870   0.50731578
 0.871   0.50730744
 0.872   0.50729912
 0.873   0.50729082
 0.874   0.50728254
 0.875   0.50727427
 0.876   0.50726603
 0.877   0.50725781
 0.878   0.50724960
 0.879   0.50724141
 0.880   0.50723324
 0.881   0.50722509
 0.882   0.50721696
 0.883   0.50720884
 0.884   0.50720074
 0.885   0.50719267
 0.886   0.50718461
 0.887   0.50717656
 0.888   0.50716854
 0.889   0.50716053
 0.890   0.50715255
 0.891   0.50714457
 0.892   0.50713662
 0.893   0.50712869
 0.894   0.50712077
 0.895   0.50711287
 0.896   0.50710499
 0.897   0.50709712
 0.898   0.50708927
 0.899   0.50708144
 0.900   0.50707363
 0.901   0.50706583
 0.902   0.50705806
 0.903   0.50705029
 0.904   0.50704255
 0.905   0.50703482
 0.906   0.50702711
 0.907   0.50701942
 0.908   0.50701174
 0.909   0.50700408
 0.910   0.50699644
 0.911   0.50698881
 0.912   0.50698120
 0.913   0.50697361
 0.914   0.50696603
 0.915   0.50695847
 0.916   0.50695092
 0.917   0.50694340
 0.918   0.50693589
 0.919   0.50692839
 0.920   0.50692091
 0.921   0.50691345
 0.922   0.50690600
 0.923   0.50689857
 0.924   0.50689115
 0.925   0.50688376
 0.926   0.50687637
 0.927   0.50686900
 0.928   0.50686165
 0.929   0.50685432
 0.930   0.50684700
 0.931   0.50683969
 0.932   0.50683240
 0.933   0.50682513
 0.934   0.50681787
 0.935   0.50681063
 0.936   0.50680340
 0.937   0.50679619
 0.938   0.50678899
 0.939   0.50678181
 0.940   0.50677464
 0.941   0.50676749
 0.942   0.50676036
 0.943   0.50675324
 0.944   0.50674613
 0.945   0.50673904
 0.946   0.50673196
 0.947   0.50672490
 0.948   0.50671786
 0.949   0.50671082
 0.950   0.50670381
 0.951   0.50669680
 0.952   0.50668982
 0.953   0.50668284
 0.954   0.50667588
 0.955   0.50666894
 0.956   0.50666201
 0.957   0.50665509
 0.958   0.50664819
 0.959   0.50664131
 0.960   0.50663443
 0.961   0.50662757
 0.962   0.50662073
 0.963   0.50661390
 0.964   0.50660708
 0.965   0.50660028
 0.966   0.50659349
 0.967   0.50658672
 0.968   0.50657996
 0.969   0.50657321
 0.970   0.50656648
 0.971   0.50655976
 0.972   0.50655306
 0.973   0.50654637
 0.974   0.50653969
 0.975   0.50653302
 0.976   0.50652637
 0.977   0.50651974
 0.978   0.50651311
 0.979   0.50650650
 0.980   0.50649991
 0.981   0.50649332
 0.982   0.50648675
 0.983   0.50648020
 0.984   0.50647365
 0.985   0.50646712
 0.986   0.50646061
 0.987   0.50645410
 0.988   0.50644761
 0.989   0.50644113
 0.990   0.50643467
 0.991   0.50642822
 0.992   0.50642178
 0.993   0.50641535
 0.994   0.50640894
 0.995   0.50640254
 0.996   0.50639615
 0.997   0.50638978
 0.998   0.50638341
 0.999   0.50637706
 1.000   0.50637073

